Enhancing GPU-acceleration in the Python-based Simulations of Chemistry Framework

We describe our contribution as industrial stakeholders to the existing open-source GPU4PySCF project (https: //github.com/pyscf/gpu4pyscf), a GPU-accelerated Python quantum chemistry package. We have integrated GPU acceleration into other PySCF functionality including Density Functional Theory (DFT), geometry optimization, frequency analysis, solvent models, and density fitting technique. Through these contributions, GPU4PySCF v1.0 can now be regarded as a fully functional and industrially relevant platform which we demonstrate in this work through a range of tests. When performing DFT calculations on modern GPU platforms, GPU4PySCF delivers 30 times speedup over a 32-core CPU node, resulting in approximately 90% cost savings for most DFT tasks. The performance advantages and productivity improvements have been found in multiple industrial applications, such as generating potential energy surfaces, analyzing molecular properties, calculating solvation free energy, identifying chemical reactions in lithium-ion batteries, and accelerating neural-network methods. With the improved design that makes it easy to integrate with the Python and PySCF ecosystem, GPU4PySCF is natural choice that we can now recommend for many industrial quantum chemistry applications.

==> plots/battery_cluster/code/params.json <==
{"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 0.000001, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}

==> plots/benchmarks/df_xc_diff.csv <==
,mol,"LDA
 scf","LDA
 grad","LDA
 hess","PBE
 scf","PBE
 grad","PBE
 hess","M06
 scf","M06
 grad","M06
 hess","B3LYP
 scf","B3LYP
 grad","B3LYP
 hess","wB97m-v
 scf","wB97m-v
 grad","wB97m-v
 hess"
0,020_Vitamin_C,1.3210128599894233e-06,3.4294281024158975e-05,0.0012974153988014752,1.2986117781110806e-06,3.347734225673347e-05,0.001264415259041992,7.3051921845035395e-06,0.00013571210743706198,0.006588724244629218,5.548952231038129e-07,2.7430270665387303e-05,0.0010373733743762152,1.913649498419545e-06,2.44687732239253e-05,-1
1,031_Inosine,4.1160387809213717e-07,3.870130413473206e-05,0.0011943406131106633,5.549532033910509e-08,3.437915741242871e-05,0.001190664713749711,2.6500515332372743e-05,0.00023827663572975724,0.010406326993658463,8.174454251275165e-07,2.7638824622165215e-05,0.0009622600308094216,3.3222454476344865e-06,3.9564414646658876e-05,-1
2,033_Bisphenol_A,6.636678790528094e-06,6.96493678687445e-05,0.0016052145905520161,4.985056648365571e-06,6.39416618012409e-05,0.0015149427728807707,1.1270907862126478e-05,0.00021673921521373767,0.0070821170315487,4.6140085032675415e-06,5.205273000476527e-05,0.0011678551826172013,3.0712130865140352e-06,6.535914286331167e-05,-1
3,037_Mg_Porphin,2.93421135211247e-06,3.189006387478874e-05,0.0009976988361564715,9.225996109307744e-06,4.0969043521239225e-05,0.0013399870461205344,0.0002759166254691081,0.0005483863182979262,0.03086114805079347,8.284871455543907e-06,3.816888829830281e-05,0.0011996753100223447,5.401287580752978e-06,4.378976664210771e-05,-1
4,042_Penicillin_V,2.6372126740170643e-06,0.00011677673995745247,0.002218961596380712,2.4816326913423836e-06,0.00011185762266678983,0.0021768164985515926,6.446853603847558e-06,0.0005040806321235219,0.011633795636018929,1.8565719983598683e-06,8.764610824596515e-05,0.0016935005240040209,3.3527776395203546e-06,9.263774115143844e-05,-1
5,045_Ochratoxin_A,8.77552201927756e-06,0.00010605360676167066,0.0023635840020972913,9.069628049473977e-06,9.930275140233692e-05,0.0023326671973852376,1.7019091046677204e-05,0.0004979005050198543,0.016037851235727364,7.668225862289546e-06,6.804390029315827e-05,0.001766393625794469,5.28864120497019e-06,7.219483682794627e-05,-1
6,052_Cetirizine,1.0295113952452084e-05,0.00013864608109135523,0.005015711999591543,1.1196785180800362e-05,0.00013039210231313519,0.004771734733585777,2.6973417789122323e-05,0.0003637169995847855,0.010975574746575645,8.399963462579763e-06,9.088003827785781e-05,0.0035649320566440443,1.543816142657306e-05,7.744278178654408e-05,-1
7,057_Tamoxifen,6.696690434182528e-06,9.829505083519553e-05,0.001692631289933667,7.964863016240997e-06,8.984833232670947e-05,0.001764871451903829,2.169373738070135e-05,0.0003653861879517158,0.013694326194959085,4.77116236652364e-06,7.091398792611796e-05,0.0012877800088311956,3.776085577555932e-06,7.543905093803574e-05,-1
8,066_Raffinose,7.051870852592401e-06,0.00022493338638399508,0.0029707428507158577,8.968382644525263e-06,0.0002145822793144475,0.0029639008111872703,2.95646468657651e-05,0.000844165357511057,0.01808534189826563,6.4275645854650065e-06,0.0001617266985144035,0.0022227438432427487,7.878970791352913e-07,0.0001284972898664736,-1
9,084_Sphingomyelin,1.57313811541826e-05,0.00013301059809976216,0.0040843104503247045,1.6852879070938798e-05,0.00012669613494858213,0.004096791364395843,3.3541996344865765e-06,0.0003133758981505898,0.019362984367613145,1.5200136203930015e-05,9.503542471629509e-05,0.003283816157596223,1.7626995486352826e-05,9.68533447245966e-05,-1


==> plots/benchmarks/df_xc_pyscf_timing.csv <==
,mol,"LDA
 scf","LDA
 grad","LDA
 hess","PBE
 scf","PBE
 grad","PBE
 hess","M06
 scf","M06
 grad","M06
 hess","B3LYP
 scf","B3LYP
 grad","B3LYP
 hess","wB97m-v
 scf","wB97m-v
 grad","wB97m-v
 hess"
0,020_Vitamin_C,1.4968273639678955,0.48154592514038086,33.95782446861267,1.731567144393921,0.5997395515441895,44.878899574279785,2.430701971054077,0.7796332836151123,75.00087690353394,1.7091443538665771,0.6781749725341797,43.69545316696167,3.9978692531585693,1.2479934692382812,-1
1,031_Inosine,2.614208936691284,1.0234804153442383,119.52429032325745,3.3698296546936035,1.255462408065796,172.88351964950562,5.178622722625732,1.6978204250335693,306.86230397224426,3.571810722351074,1.4662754535675049,172.94605541229248,10.544379949569702,2.803426742553711,-1
2,033_Bisphenol_A,2.301680326461792,1.0004289150238037,106.56527948379517,2.7701690196990967,1.2464454174041748,149.5177013874054,4.650528192520142,1.7719759941101074,266.85136556625366,3.0139384269714355,1.4628477096557617,139.57304191589355,8.622042655944824,2.8584399223327637,-1
3,037_Mg_Porphin,3.033755302429199,1.6622393131256104,234.4295299053192,3.5443146228790283,1.9563889503479004,335.37899518013,6.539904832839966,2.746021270751953,612.8732464313507,4.5423009395599365,2.3478503227233887,367.7576816082001,11.452341556549072,4.653489589691162,-1
4,042_Penicillin_V,3.9912660121917725,1.627852201461792,252.90433168411255,4.661801338195801,1.9626848697662354,375.22885179519653,8.092679977416992,2.753303289413452,674.2174756526947,5.610969066619873,2.3186686038970947,428.0435457229614,15.549512147903442,4.599086284637451,-1
5,045_Ochratoxin_A,4.463581323623657,2.0345895290374756,346.9556107521057,5.297053098678589,2.3395354747772217,513.7045247554779,8.943812608718872,3.3056068420410156,861.8970503807068,6.633234739303589,2.8719074726104736,592.9492609500885,18.30988073348999,5.690243244171143,-1
6,052_Cetirizine,5.112438678741455,2.5262715816497803,439.26545572280884,6.284651756286621,3.0176641941070557,634.844616651535,11.498311281204224,4.321871280670166,1246.693413734436,8.142719507217407,3.6586763858795166,747.9533524513245,22.90097713470459,7.420517683029175,-1
7,057_Tamoxifen,5.245899200439453,2.7183802127838135,498.1868643760681,6.181084394454956,3.289132833480835,734.1344065666199,12.184898376464844,4.711960077285767,1389.5513682365417,8.805951833724976,4.049158573150635,856.5079576969147,24.149160623550415,8.047242879867554,-1
8,066_Raffinose,6.6306235790252686,3.8642709255218506,656.2927327156067,8.265551090240479,4.525388717651367,940.2052030563354,17.78981852531433,6.621887445449829,1979.0054671764374,13.25113034248352,5.652454853057861,1358.1366832256317,33.600454568862915,11.320882081985474,-1
9,084_Sphingomyelin,8.767585277557373,3.9771807193756104,810.4842963218689,10.892147779464722,4.566244840621948,1213.0356040000916,21.7109055519104,6.711042404174805,2936.165061235428,17.684532642364502,5.91343879699707,2110.614583492279,44.401588916778564,12.014007568359375,-1


==> plots/benchmarks/df_xc_qchem_timing.csv <==
,mol,"LDA
 scf","LDA
 grad","LDA
 hess","PBE
 scf","PBE
 grad","PBE
 hess","M06
 scf","M06
 grad","M06
 hess","B3LYP
 scf","B3LYP
 grad","B3LYP
 hess","wB97m-v
 scf","wB97m-v
 grad","wB97m-v
 hess"
0,020_Vitamin_C,10.0,1.8,997.46,18.0,3.09,1694.61,38.0,5.74,3312.3,21.0,5.63,1988.65,89.0,10.3,-1
1,031_Inosine,29.0,4.44,4039.78,69.0,11.34,9508.21,120.0,19.9,13800.23,63.0,19.62,8488.57,241.0,34.3,-1
2,033_Bisphenol_A,29.0,5.06,4477.53,45.0,9.36,7458.85,107.0,19.19,15262.47,56.0,18.79,9045.3,234.0,33.82,-1
3,037_Mg_Porphin,42.0,8.87,8367.02,70.0,17.92,13504.63,177.0,43.78,31895.44,98.0,43.34,20622.64,413.0,72.99,-1
4,042_Penicillin_V,48.0,7.92,8889.9,70.0,14.41,14087.29,190.0,43.27,33553.85,119.0,43.26,23138.53,411.0,63.86,-1
5,045_Ochratoxin_A,58.0,9.91,11241.68,84.0,17.14,17262.03,239.0,58.47,44737.78,146.0,56.96,32060.28,477.0,82.86,-1
6,052_Cetirizine,87.0,14.68,17894.03,107.0,22.47,27385.37,310.0,82.2,76053.09,172.0,82.75,51837.69,636.0,114.73,-1
7,057_Tamoxifen,80.0,15.88,21609.76,116.0,25.28,32323.4,331.0,92.88,94675.04,191.0,90.14,66268.59,687.0,127.35,-1
8,066_Raffinose,105.0,23.08,32513.97,147.0,37.36,47895.19,442.0,166.16,167767.32,289.0,162.85,128316.18,900.0,208.89,-1
9,084_Sphingomyelin,123.0,22.7,39993.91,167.0,36.65,58238.44,458.0,157.07,206832.18,359.0,157.26,167693.14,1185.0,229.25,-1


==> plots/benchmarks/df_xc_timing.csv <==
,mol,"LDA
 scf","LDA
 grad","LDA
 hess","PBE
 scf","PBE
 grad","PBE
 hess","M06
 scf","M06
 grad","M06
 hess","B3LYP
 scf","B3LYP
 grad","B3LYP
 hess","wB97m-v
 scf","wB97m-v
 grad","wB97m-v
 hess"
0,020_Vitamin_C,1.4968273639678955,0.48154592514038086,33.95782446861267,1.731567144393921,0.5997395515441895,44.878899574279785,2.430701971054077,0.7796332836151123,75.00087690353394,1.7091443538665771,0.6781749725341797,43.69545316696167,7.528943300247192,2.5119926929473877,-1
1,031_Inosine,2.614208936691284,1.0234804153442383,119.52429032325745,3.3698296546936035,1.255462408065796,172.88351964950562,5.178622722625732,1.6978204250335693,306.86230397224426,3.571810722351074,1.4662754535675049,172.94605541229248,22.565178394317627,6.671594619750977,-1
2,033_Bisphenol_A,2.301680326461792,1.0004289150238037,106.56527948379517,2.7701690196990967,1.2464454174041748,149.5177013874054,4.650528192520142,1.7719759941101074,266.85136556625366,3.0139384269714355,1.4628477096557617,139.57304191589355,18.22814178466797,7.015849828720093,-1
3,037_Mg_Porphin,3.033755302429199,1.6622393131256104,234.4295299053192,3.5443146228790283,1.9563889503479004,335.37899518013,6.539904832839966,2.746021270751953,612.8732464313507,4.5423009395599365,2.3478503227233887,367.7576816082001,26.46523141860962,12.010462522506714,-1
4,042_Penicillin_V,3.9912660121917725,1.627852201461792,252.90433168411255,4.661801338195801,1.9626848697662354,375.22885179519653,8.092679977416992,2.753303289413452,674.2174756526947,5.610969066619873,2.3186686038970947,428.0435457229614,30.337749242782593,10.679604053497314,-1
5,045_Ochratoxin_A,4.463581323623657,2.0345895290374756,346.9556107521057,5.402878522872925,-1.0,595.2521505355835,8.943812608718872,3.3056068420410156,861.8970503807068,6.633234739303589,2.8719074726104736,592.9492609500885,40.200153827667236,14.463221311569214,-1
6,052_Cetirizine,5.112438678741455,2.5262715816497803,439.26545572280884,23.234804391860962,8.325989246368408,5776.118175983429,11.498311281204224,4.321871280670166,1246.693413734436,8.142719507217407,3.6586763858795166,747.9533524513245,48.13826823234558,18.50997304916382,-1
7,057_Tamoxifen,5.245899200439453,2.7183802127838135,498.1868643760681,23.031428813934326,9.116273641586304,6594.990345239639,12.184898376464844,4.711960077285767,1389.5513682365417,8.805951833724976,4.049158573150635,856.5079576969147,52.33318114280701,20.351903915405273,-1
8,066_Raffinose,6.6306235790252686,3.8642709255218506,656.2927327156067,64.16801929473877,32.238898038864136,9332.796110391617,17.78981852531433,6.621887445449829,1979.0054671764374,13.25113034248352,5.652454853057861,1358.1366832256317,96.01967406272888,29.77704381942749,-1
9,084_Sphingomyelin,8.767585277557373,3.9771807193756104,810.4842963218689,79.86025595664978,14.418474912643433,18946.01765561104,21.7109055519104,6.711042404174805,2936.165061235428,17.684532642364502,5.91343879699707,2110.614583492279,124.76253652572632,34.96662902832031,-1


==> plots/benchmarks/pyscf_grad_timing.csv <==
,mol,PBE grad,M06 grad,B3LYP grad,wB97m-v grad
0,020_Vitamin_C,0.6163005828857422,0.8308329582214355,0.7228250503540039,1.2568795680999756
1,031_Inosine,1.2518880367279053,1.7422904968261719,1.5662422180175781,2.8637335300445557
2,033_Bisphenol_A,1.2838771343231201,1.8153045177459717,1.6312391757965088,2.9339749813079834
3,037_Mg_Porphin,1.9612538814544678,2.778599262237549,2.5012142658233643,4.742023229598999
4,042_Penicillin_V,1.999178409576416,2.85546612739563,2.454991340637207,4.732383728027344
5,045_Ochratoxin_A,2.3705620765686035,3.412196397781372,2.9839365482330322,5.672919511795044
6,052_Cetirizine,3.0551586151123047,4.407994508743286,3.824709892272949,7.740962266921997
7,057_Tamoxifen,3.2355167865753174,4.807887077331543,4.176458835601807,8.117578983306885
8,066_Raffinose,4.543696165084839,6.681364059448242,5.946035146713257,11.429888010025024
9,084_Sphingomyelin,4.628692150115967,6.754542350769043,6.077391862869263,11.925551652908325
10,095_Azadirachtin,14.216969966888428,20.6682288646698,19.382755994796753,34.08678340911865
11,113_Taxol,21.924061059951782,32.6411075592041,30.51989436149597,55.56474947929382
12,168_Valinomycin,40.697312355041504,63.09688353538513,59.88375496864319,258.51539397239685


==> plots/benchmarks/pyscf_hess_timing.csv <==
,mol,PBE hess,M06 hess,B3LYP hess,wB97m-v hess
0,020_Vitamin_C,31.984758853912354,56.50655174255371,35.717185258865356,-1
1,031_Inosine,94.82319045066833,188.2946412563324,115.86941862106323,-1
2,033_Bisphenol_A,100.05623579025269,204.8613247871399,119.2172498703003,-1
3,037_Mg_Porphin,178.89942383766174,365.324259519577,230.70266819000244,-1
4,042_Penicillin_V,209.2629029750824,441.59710216522217,284.4888916015625,-1
5,045_Ochratoxin_A,270.11512637138367,582.8770558834076,381.39657711982727,-1
6,052_Cetirizine,364.7454743385315,858.1674048900604,517.5498342514038,-1
7,057_Tamoxifen,386.34263253211975,962.8349549770355,572.5013167858124,-1
8,066_Raffinose,636.1788861751556,1699.8572096824646,1082.3329985141754,-1
9,084_Sphingomyelin,846.7934350967407,2327.9173262119293,1602.9423882961273,-1
10,095_Azadirachtin,-1.0,-1.0,4411.075553417206,-1
11,113_Taxol,-1.0,-1.0,9885.144949913025,-1
12,168_Valinomycin,-1.0,-1.0,46006.58368420601,-1


==> plots/benchmarks/pyscf_scf_timing.csv <==
,mol,PBE scf,M06 scf,B3LYP scf,wB97m-v scf
0,020_Vitamin_C,1.9250264167785645,2.682065963745117,2.0358335971832275,5.4910666942596436
1,031_Inosine,3.714028835296631,5.752542972564697,4.040303945541382,10.457893371582031
2,033_Bisphenol_A,3.1371212005615234,4.927794694900513,3.5649311542510986,9.228164911270142
3,037_Mg_Porphin,4.044140338897705,6.992548704147339,5.091261863708496,12.00797700881958
4,042_Penicillin_V,5.180154085159302,8.172203063964844,6.046761512756348,16.120015382766724
5,045_Ochratoxin_A,5.869524955749512,9.741107702255249,7.3157196044921875,18.00261425971985
6,052_Cetirizine,7.024033308029175,12.166986227035522,8.423632144927979,22.331562757492065
7,057_Tamoxifen,6.812358856201172,12.98229694366455,9.168421268463135,24.98910641670227
8,066_Raffinose,9.17365050315857,18.06076169013977,13.911728620529175,33.094865560531616
9,084_Sphingomyelin,11.68163013458252,23.906574010849,18.761364936828613,46.673943519592285
10,095_Azadirachtin,73.83975291252136,84.49240159988403,94.25553297996521,147.45201873779297
11,113_Taxol,124.24401450157166,136.7693498134613,162.40725111961365,255.57859802246094
12,168_Valinomycin,242.46695494651794,287.15754771232605,342.90200543403625,548.6969292163849


==> plots/benchmarks/qchem_grad_timing.csv <==
,mol,PBE grad,M06 grad,B3LYP grad,wB97m-v grad
0,020_Vitamin_C,3.09,5.74,5.63,10.3
1,031_Inosine,11.34,19.9,19.62,34.3
2,033_Bisphenol_A,9.36,19.19,18.79,33.82
3,037_Mg_Porphin,17.92,43.78,43.34,72.99
4,042_Penicillin_V,14.41,43.27,43.26,63.86
5,045_Ochratoxin_A,17.14,58.47,56.96,82.86
6,052_Cetirizine,22.47,82.2,82.75,114.73
7,057_Tamoxifen,25.28,92.88,90.14,127.35
8,066_Raffinose,37.36,166.16,162.85,208.89
9,084_Sphingomyelin,36.65,157.07,157.26,229.25
10,095_Azadirachtin,104.3,-1.0,-1.0,843.15
11,113_Taxol,-1.0,-1.0,-1.0,-1.0
12,168_Valinomycin,-1.0,-1.0,-1.0,5091.75


==> plots/benchmarks/qchem_hess_timing.csv <==
,mol,PBE hess,M06 hess,B3LYP hess,wB97m-v hess
0,020_Vitamin_C,1694.61,3312.3,1988.65,100.17
1,031_Inosine,9508.21,13800.23,8488.57,276.58
2,033_Bisphenol_A,7458.85,15262.47,9045.3,269.37
3,037_Mg_Porphin,13504.63,31895.44,20622.64,489.6
4,042_Penicillin_V,14087.29,33553.85,23138.53,477.64
5,045_Ochratoxin_A,17262.03,44737.78,32060.28,563.11
6,052_Cetirizine,27385.37,76053.09,51837.69,754.36
7,057_Tamoxifen,32323.4,94675.04,66268.59,817.79
8,066_Raffinose,47895.19,167767.32,128316.18,1115.07
9,084_Sphingomyelin,58238.44,206832.18,167693.14,1420.65
10,095_Azadirachtin,198764.14,-1.0,-1.0,4154.24
11,113_Taxol,-1.0,-1.0,-1.0,-1.0
12,168_Valinomycin,-1.0,-1.0,-1.0,19052.75


==> plots/benchmarks/qchem_scf_timing.csv <==
,mol,PBE scf,M06 scf,B3LYP scf,wB97m-v scf
0,020_Vitamin_C,18.0,38.0,21.0,89.0
1,031_Inosine,69.0,120.0,63.0,241.0
2,033_Bisphenol_A,45.0,107.0,56.0,234.0
3,037_Mg_Porphin,70.0,177.0,98.0,413.0
4,042_Penicillin_V,70.0,190.0,119.0,411.0
5,045_Ochratoxin_A,84.0,239.0,146.0,477.0
6,052_Cetirizine,107.0,310.0,172.0,636.0
7,057_Tamoxifen,116.0,331.0,191.0,687.0
8,066_Raffinose,147.0,442.0,289.0,900.0
9,084_Sphingomyelin,167.0,458.0,359.0,1185.0
10,095_Azadirachtin,444.0,-1.0,-1.0,3300.0
11,113_Taxol,-1.0,-1.0,-1.0,-1.0
12,168_Valinomycin,-1.0,-1.0,-1.0,13939.0


==> plots/ecwindow/code/params.json <==
{"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 0.000001, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}

==> plots/ecwindow/output/Li.json <==
{"Li": {"element": ["Li"], "structure_init": [[0.0, 0.0, 0.0]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 1, "e_dft_gas": -7.28120523581064, "e_dft_solv": -7.4677051647820445, "G_gas": -7.293937633554903}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.2"}}

==> plots/ecwindow/output/pyscf_initial_output.json <==
{"ACN_e20": {"element": ["C", "C", "H", "H", "H", "N"], "structure_init": [[0.0, 1.666666666666483e-05, 0.9618166666666668], [0.0, 1.666666666666483e-05, -0.4937833333333333], [0.0, 1.0241166666666666, -0.8585833333333334], [0.8869, -0.5120833333333333, -0.8585833333333334], [-0.8869, -0.5120833333333333, -0.8585833333333334], [0.0, 1.666666666666483e-05, 2.1077166666666667]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -132.74171332517287, "e_dft_solv": -132.749866909016, "G_gas": -132.71996233683075, "structure_gas": [[5.95566912144749e-14, 0.0002571917431427317, 0.9652183827835825], [-4.9559492593718126e-14, -0.00010791423741937139, -0.4920217903869551], [-8.033473462875937e-14, 1.0226064079418076, -0.8614110329823408], [0.8857801552121873, -0.5116315922187179, -0.8609747482479013], [-0.8857801552122998, -0.5116315922187578, -0.8609747482478177], [1.7969658977557243e-13, 0.0005074989899306016, 2.1101639370814906]], "structure_solv": [[3.363344453220154e-14, 8.44335281661966e-05, 0.9617628989809056], [-2.6912755467875812e-14, 3.2418783192986067e-06, -0.4937530133145771], [-3.6657317839745875e-14, 1.0239473197603293, -0.8588114077610479], [0.8867997575183874, -0.5120956666397467, -0.8584923551829426], [-0.8867997575184704, -0.512095666639745, -0.8584923551828785], [9.386691676563863e-14, 0.00015633811257440233, 2.107786232460652]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "Aceto_e20": {"element": ["C", "H", "H", "H", "C", "C", "H", "H", "H", "O"], "structure_init": [[0.0, 1.2794, -0.15268999999999988], [0.876, 1.3064, -0.80189], [0.0008, 2.1399, 0.5092100000000002], [-0.877, 1.307, -0.8004899999999999], [0.0, -4.4408920985006264e-17, 0.6406100000000001], [0.0, -1.2794, -0.15268999999999988], [-0.0008, -2.1399, 0.5092100000000002], [-0.876, -1.3064, -0.80189], [0.877, -1.307, -0.8004899999999999], [0.0, -4.4408920985006264e-17, 1.8511099999999998]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -193.1320253700369, "e_dft_solv": -193.1385867073425, "G_gas": -193.074132088052, "structure_gas": [[1.4226333859906821e-05, 1.2834051918043339, -0.15456739685269916], [0.8765182668440452, 1.3178801398921762, -0.8030532915530207], [0.0008198187065268288, 2.137597512137126, 0.51537377874315], [-0.8774707038685711, 1.318573441920154, -0.8016991737649447], [-7.140652633027688e-15, 4.113709619585869e-15, 0.6420784485774401], [-1.4226333851219897e-05, -1.2834051918037637, -0.15456739685329826], [-0.0008198187066777123, -2.1375975121371202, 0.5153737787420453], [-0.8765182668439075, -1.3178801398923157, -0.8030532915537809], [0.8774707038686569, -1.3185734419203623, -0.8016991737654291], [-1.1592074058733463e-14, -5.297833494450891e-13, 1.8458137182804997]], "structure_solv": [[-5.310983674033456e-06, 1.2796596045185713, -0.15274968621670776], [0.8758936131944184, 1.3073562032217347, -0.8019192656161627], [0.0008014758093870463, 2.139758084967893, 0.509597994400493], [-0.8769141527296014, 1.3080159734493824, -0.8005408471079221], [1.4639106627933127e-14, 1.6303587441809983e-14, 0.6402792710288505], [5.310983672435515e-06, -1.2796596045186133, -0.1527496862165723], [-0.0008014758094516249, -2.139758084967879, 0.5095979944007024], [-0.8758936131944023, -1.3073562032218033, -0.8019192656160522], [0.8769141527296008, -1.308015973449519, -0.8005408471077783], [1.7379466061748096e-14, 9.24966110795771e-14, 1.8509443380515047]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "BA_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.76749, -0.781015, -0.002285000000000003], [-3.61319, -1.488515, -0.814285], [-4.73179, -0.295415, -0.10208500000000001], [-3.7284899999999994, -1.337515, 0.9332149999999998], [-0.34249, 0.574085, 0.011514999999999997], [-0.39608999999999994, 1.200785, 0.9029149999999998], [-0.39879000000000003, 1.2237849999999997, -0.8628849999999999], [-2.6772899999999997, 0.247985, -0.007885000000000003], [-1.4678900000000001, -0.31631499999999996, 0.0016149999999999966], [-2.8464899999999993, 1.4417849999999999, -0.012685], [0.9164100000000001, -0.26131499999999996, -0.0015850000000000029], [0.91531, -0.898215, -0.889285], [0.91921, -0.9214150000000001, 0.868815], [2.16681, 0.6111850000000001, 0.006914999999999997], [2.14781, 1.2785849999999999, -0.857985], [2.1558100000000002, 1.2503849999999999, 0.8930149999999999], [3.4441100000000002, -0.21961499999999998, -0.012785000000000003], [3.48251, -0.8462149999999999, -0.9047850000000001], [4.330909999999999, 0.412685, -0.0066850000000000034], [3.49111, -0.875715, 0.857215]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -386.29337358083205, "e_dft_solv": -386.299338907245, "G_gas": -386.1531850799633, "structure_gas": [[-3.772441429349361, -0.7619236089713125, 0.001193440416509531], [-3.6789762620782005, -1.3973203179850553, -0.8777408113820422], [-4.73348285233546, -0.2600502357845454, 0.0020863045850891744], [-3.6781934243718046, -1.3990452855318305, 0.878788955870217], [-0.3438291648464922, 0.567190763528269, 0.0013169056658906845], [-0.399789574545349, 1.2089987023679325, 0.882077276763146], [-0.40108773915963497, 1.2110261050005322, -0.877878682056229], [-2.6735967387756214, 0.2618379601830788, 0.0016534179438896317], [-1.4660695278880043, -0.3212044446911953, 0.001178853301961826], [-2.8304856158496823, 1.4514246453857857, 0.0023523051222867665], [0.9154609611816965, -0.2681122634587288, -0.000526115788905354], [0.9122033856543488, -0.9192120496466286, -0.8777563599051326], [0.9151935291442446, -0.9188000829543017, 0.8770241682896831], [2.1678471571373716, 0.6010528277795232, -0.0028601885757300717], [2.153949882506466, 1.2536835196896898, -0.8792060641210712], [2.154160211134232, 1.2582444853050572, 0.8700931552970477], [3.44562702914096, -0.2289656835414771, -0.0008450245389907763], [3.4899834941332952, -0.8739331165975267, -0.8791164975514771], [4.332430812848941, 0.4030319937343077, -0.0035759416116564126], [3.4910958663248772, -0.8679239138753444, 0.8817409022647803]], "structure_solv": [[-3.751266854535868, -0.8569483012489025, -0.001965654218220118], [-3.64710310293434, -1.4774122839167276, -0.890395215240151], [-4.727760081420946, -0.3861945641743568, 0.01182036976212463], [-3.6322858726964893, -1.5012676101826568, 0.867205029754377], [-0.3540392448193869, 0.567254933826587, 0.002386660790472164], [-0.4230337179726016, 1.2027977976819881, 0.8861376889379161], [-0.42410331102570653, 1.2056691299749047, -0.8792238837802646], [-2.6813599512545045, 0.19346948270550104, 0.0015372499526890662], [-1.460980495614441, -0.34658202981457464, 0.001647512901722041], [-2.873910906897675, 1.3838471172595654, 0.0028845196682361148], [0.9212777895400277, -0.24267641527951614, 0.00043016998574983044], [0.9324052001182668, -0.8924005478062242, -0.8777356020366057], [0.9365794576339558, -0.8902158662231501, 0.8801561249816618], [2.1540204843324005, 0.6543426454694289, -0.0035501916118088482], [2.1263529772834966, 1.302453535143082, -0.8827020659181247], [2.1248901223636287, 1.312436539481318, 0.8681541087413855], [3.4482734487383166, -0.14978988798964107, 0.0021739652721475223], [3.50537693368232, -0.7964493049134898, -0.8742447366892877], [4.321259696059737, 0.5013529642111614, -0.002563648839683269], [3.505407429498823, -0.7836873342294858, 0.8878475976244798]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DEC": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "O", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[5.555555555517936e-06, 0.48587777777777785, -5.5555555555549426e-06], [-1.0780944444444445, -0.2859222222222222, -0.00010555555555555493], [1.0781055555555557, -0.2859222222222222, 9.444444444444507e-05], [-2.3389944444444444, 0.40847777777777783, -0.00020555555555555496], [-2.3830944444444446, 1.0442777777777779, 0.8829944444444444], [-2.3830944444444446, 1.0439777777777777, -0.8836055555555555], [2.3390055555555556, 0.40847777777777783, 0.00019444444444444506], [2.383105555555556, 1.0443777777777778, -0.8829055555555556], [2.383105555555556, 1.0439777777777777, 0.8836944444444444], [5.555555555517936e-06, 1.6902777777777778, -5.5555555555549426e-06], [-3.4283944444444443, -0.6332222222222221, -5.5555555555549426e-06], [-4.398894444444445, -0.1399222222222222, -0.00010555555555555493], [-3.3610944444444444, -1.2631222222222223, -0.8854055555555556], [-3.3610944444444444, -1.262722222222222, 0.8855944444444445], [3.4284055555555555, -0.6332222222222221, -5.5555555555549426e-06], [3.3611055555555556, -1.262622222222222, -0.8857055555555556], [4.3989055555555545, -0.1399222222222222, 0.00019444444444444506], [3.361005555555556, -1.2631222222222223, 0.8852944444444444]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -422.21923386993774, "e_dft_solv": -422.22574423258686, "G_gas": -422.1003134364976, "structure_gas": [[-1.279431603155904e-06, 0.4800800586433134, 0.0001516598254516514], [-1.079604652257036, -0.29474328988419046, 3.2423260697060054e-05], [1.0796061865374482, -0.2947377216427302, 0.0001679792772628174], [-2.329537197933627, 0.4074293002072375, -0.00011333718584939684], [-2.3717373043835743, 1.0478160269052845, 0.8805147638612619], [-2.3716139988499307, 1.0476682190208217, -0.8808560392487386], [2.3295348972558387, 0.40744134841839613, 0.00015286077416258158], [2.3716203163215255, 1.0478322529351902, -0.8804774829874361], [2.3717196286827673, 1.0476762885161184, 0.8808934350573464], [-4.3851722654239955e-06, 1.680912335714619, 5.4821942169638906e-05], [-3.4257240714483568, -0.629237428477794, -0.00010679048741484869], [-4.397117375592036, -0.13728786702434714, -0.00024008976448434854], [-3.3561860234475076, -1.2611867393212335, -0.8836274041164414], [-3.3563402487617795, -1.2610133277803763, 0.8835500346122851], [3.4257273055778223, -0.6292194972336085, 3.0621097293610617e-06], [3.3562546092107723, -1.2609736450580395, -0.8836623473489178], [4.397117894655547, -0.13726454403331234, 4.7481921057440476e-05], [3.3562856990351513, -1.261191769909731, 0.8835149684978292]], "structure_solv": [[-1.5151279200452559e-06, 0.4912213896993888, 1.308848802862008e-05], [-1.0775470099970041, -0.2812677284185949, -6.875611123993e-05], [1.077548472590333, -0.2812617732850059, 8.276780303698873e-05], [-2.339615488609075, 0.41029745451455174, -0.00013146841631450363], [-2.386351541632488, 1.0455293998556927, 0.8831420917994844], [-2.386330661965756, 1.0453958385658806, -0.8835035057903038], [2.33961265812193, 0.41030994304625745, 0.00016086637067967574], [2.386332838775704, 1.0455870994862992, -0.8830811185097337], [2.386338445428294, 1.0453637107181386, 0.8835644574983987], [-4.8164583354497835e-06, 1.6956826637916653, 2.9038445094615873e-05], [-3.4255119799106137, -0.6357806095574933, -6.799132568786861e-05], [-4.398396018985092, -0.14754580061814213, -0.0001415103165074698], [-3.3540856173538103, -1.2651519418570731, -0.8853595556608731], [-3.3541371357219103, -1.264990637477208, 0.8853423924385536], [3.425515347060161, -0.6357616142415461, 2.8252201415496037e-05], [3.3541527965869267, -1.2649072208705983, -0.8854287949053563], [4.398396648285729, -0.1475213198040847, 0.00014696012022692687], [3.354084578910205, -1.2651988535483525, 0.8852727858699757]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMC": {"element": ["C", "O", "O", "C", "H", "H", "H", "C", "H", "H", "H", "O"], "structure_init": [[-1.836367429647323e-18, 1.480297366166875e-16, 0.0004083333333333161], [-1.836367429647323e-18, 1.0772000000000002, -0.7723916666666666], [-1.836367429647323e-18, -1.0771999999999997, -0.7723916666666666], [9.999999999999818e-05, 2.3268, -0.07539166666666666], [-0.00020000000000000185, 3.0911, -0.8439916666666667], [-0.889, 2.4095, 0.5451083333333333], [0.8894999999999998, 2.4096, 0.5445083333333334], [-0.00010000000000000182, -2.3268, -0.07539166666666666], [0.889, -2.4095, 0.5451083333333333], [-0.8894999999999998, -2.4096, 0.5445083333333334], [0.00019999999999999817, -3.0911, -0.8439916666666667], [-1.836367429647323e-18, 1.480297366166875e-16, 1.2039083333333334]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -343.5978447135376, "e_dft_solv": -343.60429019154583, "G_gas": -343.5306562615566, "structure_gas": [[-1.9018230596923872e-13, -4.062090865785277e-12, -0.008327779183871743], [5.46224526169949e-05, 1.0791692094733194, -0.7832383394569922], [-5.462245292124242e-05, -1.0791692094684036, -0.7832383394764504], [9.424718295676652e-05, 2.316361542818809, -0.07504940099042078], [1.5044289207937773e-05, 3.089779824555519, -0.8351094458839788], [-0.8861972251501866, 2.3942831590782805, 0.5508700231547624], [0.8864972123728575, 2.3943148369243215, 0.5507094187406565], [-9.424718291419438e-05, -2.3163615428146076, -0.07504940101819811], [0.8861972251505413, -2.394283159078614, 0.5508700231257584], [-0.8864972123732012, -2.394314836925104, 0.5507094187114667], [-1.504428890369309e-05, -3.089779824545085, -0.8351094459180182], [1.82085847836187e-13, -1.4940881373811608e-11, 1.1919632681949257]], "structure_solv": [[6.37016076502194e-14, 1.8760597663948573e-12, 0.0018921517797350974], [3.612036418819622e-05, 1.076524699343176, -0.7718716595298717], [-3.612036410832173e-05, -1.07652469933365, -0.7718716595367529], [9.730065117113232e-05, 2.3263526517171598, -0.07566748179174261], [-0.00012102992332610786, 3.089864807969257, -0.8447340598632488], [-0.8888294311571429, 2.4101077657656678, 0.5444679372112401], [0.8892639287291062, 2.4102262808799897, 0.5441087287173717], [-9.730065119273131e-05, -2.3263526517160904, -0.07566748180888234], [0.8888294311565064, -2.410107765773465, 0.5444679371940905], [-0.8892639287285862, -2.4102262808877004, 0.5441087287001443], [0.0001210299233066476, -3.089864807963614, -0.8447340598851389], [8.807595361316831e-14, -3.228781287898692e-12, 1.2055009188133168]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMF_e20": {"element": ["C", "H", "O", "N", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-1.3469583333333333, -0.6935833333333334, -0.00014166666666668058], [-1.2555583333333333, -1.7887833333333332, -0.00014166666666668058], [-2.4359583333333332, -0.13948333333333335, -0.00014166666666668058], [-0.15555833333333335, -0.07878333333333336, -4.1666666666680584e-05], [1.0871416666666667, -0.8218833333333334, 5.8333333333319414e-05], [1.6741416666666666, -0.5749833333333334, -0.8854416666666667], [1.6740416666666664, -0.5750833333333334, 0.8856583333333333], [0.8788416666666664, -1.8887833333333335, 5.8333333333319414e-05], [-0.05155833333333337, 1.3662166666666666, 5.8333333333319414e-05], [0.49044166666666655, 1.7007166666666664, -0.8855416666666667], [-1.0486583333333335, 1.7936166666666666, -0.00044166666666668053], [0.48964166666666653, 1.7008166666666666, 0.8860583333333333]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -248.48721172018256, "e_dft_solv": -248.4963038681932, "G_gas": -248.41302424702766, "structure_gas": [[-1.3542194731109718, -0.6903631868701626, -0.00011998373509626051], [-1.2625823231540487, -1.788699395215777, -0.00015326197821855498], [-2.4264835611974154, -0.13154891534808752, -0.00017885681645650402], [-0.14576938176433854, -0.07736792706121111, -4.47405813659623e-05], [1.0901057562765077, -0.8213279396888997, 7.428196190718122e-05], [1.6844704010037073, -0.5847091627161578, -0.8850848049090445], [1.6843005730950453, -0.5847085673874318, 0.8853479306409746], [0.8767821886370293, -1.888231670069585, 5.631305793746156e-05], [-0.05318765419323944, 1.3660363250890917, 1.6145489283965017e-05], [0.4826942063067134, 1.7122288842960143, -0.8859687392679378], [-1.0581511308061848, 1.7764655702640668, -0.0003443094280267497], [0.4820403989079772, 1.7122259847080452, 0.8864000255660407]], "structure_solv": [[-1.347490303413453, -0.6929054865315019, -0.00013342770055702562], [-1.2564375706710402, -1.7880957499267431, -0.00014226975910820722], [-2.436765806840695, -0.13888467362535611, -0.0001509469233473491], [-0.15541341294794814, -0.07830547437759693, -4.953956915682059e-05], [1.0867401765578428, -0.8227311923223144, 6.764478052071711e-05], [1.6741805521868627, -0.5772955603261078, -0.8854110261720246], [1.6740195741305728, -0.5772994704462265, 0.8856561740903054], [0.8769127617053769, -1.88935927768664, 5.248167291060262e-05], [-0.050551629326941315, 1.366853256003584, 1.9708076689533293e-05], [0.4913331689276751, 1.7015009273413562, -0.8853410700610395], [-1.047122979627494, 1.7950070725018104, -0.0003965013192959388], [0.4905954693204477, 1.7015156293953244, 0.8858287728840432]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EA_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "H"], "structure_init": [[2.386542857142857, -0.6773428571428572, 0.0017785714285714314], [2.239142857142857, -1.3828428571428568, 0.8167785714285715], [3.348042857142857, -0.1853428571428572, 0.09687857142857144], [2.348242857142857, -1.237542857142857, -0.9315214285714285], [-1.0483571428571428, 0.6568571428571428, -0.007521428571428568], [-0.994957142857143, 1.280757142857143, -0.8992214285714284], [-0.9916571428571429, 1.3063571428571428, 0.8652785714285715], [1.289742857142857, 0.34465714285714283, 0.006778571428571431], [0.08414285714285702, -0.22744285714285717, 0.0030785714285714314], [1.4514428571428568, 1.5396571428571428, 0.006478571428571431], [-2.2918571428571433, -0.19744285714285717, 0.007378571428571432], [-2.321357142857143, -0.8176428571428571, 0.9018785714285714], [-3.173657142857143, 0.4409571428571428, 0.00017857142857143158], [-2.325457142857143, -0.843642857142857, -0.8682214285714286]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -307.68160707649554, "e_dft_solv": -307.68750897611113, "G_gas": -307.5940817723941, "structure_gas": [[2.3886700378242143, -0.6697199243060882, 0.002001654568809467], [2.295096040096696, -1.3133870366498703, 0.8748875157736608], [3.347840065661633, -0.16432917355998583, 0.00847202475717195], [2.299270887538213, -1.29921127548039, -0.8815802671085413], [-1.0453688020948868, 0.648960811365741, 0.0027215683833607253], [-0.9833860980439144, 1.2986001430424485, -0.8702141677894243], [-0.9898454184777622, 1.2814461273322049, 0.8885994252767039], [1.286211891825801, 0.35002260184496503, 0.007777468170427435], [0.08053629782049355, -0.2371409482542002, -0.0018306421653753054], [1.4386536990505998, 1.540121302055982, 0.019481136985764032], [-2.2926677021704704, -0.20080564475077983, -0.010165108023284642], [-2.328060796378806, -0.8449184753504358, 0.8668028459056485], [-3.1749702914129947, 0.4373657703775718, -0.006721145898772394], [-2.3219798112365324, -0.8270042776556806, -0.9002323088377686]], "structure_solv": [[2.361135504278035, -0.7632188536794252, 0.0066525290640378825], [2.2508197246608845, -1.388651117445533, 0.8909118563141626], [3.3418742557433507, -0.3012760583549171, -0.0028857773534148867], [2.2368631973493756, -1.4006264803313395, -0.866790431410632], [-1.0237305324963795, 0.6937410139106618, 0.001117066777881217], [-0.9388182867498964, 1.33969012348145, -0.8719787582432464], [-0.9492514985384073, 1.3165467227307712, 0.8918050756346156], [1.3009030847599667, 0.2969589874914096, 0.010592092841026376], [0.07567918300505831, -0.2316931455855163, -0.004611207555072771], [1.5045122636917538, 1.485443967832547, 0.027262552739594804], [-2.2979019376263254, -0.11368200258637846, -0.017127636186144143], [-2.3581834290007424, -0.7577559436352427, 0.8585614074512037], [-3.155197539111687, 0.5572120214073221, -0.012208451523357868], [-2.3487039899620386, -0.7326892352023008, -0.9113003185646432]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EC_e20": {"element": ["O", "C", "C", "H", "H", "H", "H", "O", "C", "O"], "structure_init": [[0.73326, -1.099, -0.0935], [-0.64544, -0.7563, 0.1032], [-0.64544, 0.7563, -0.1032], [-1.24454, -1.2919, -0.6246], [-0.92994, -1.0432, 1.1129], [-0.92994, 1.0432, -1.1129], [-1.24454, 1.2919, 0.6246], [0.73326, 1.099, 0.0935], [1.49006, 2.2204460492503132e-17, 2.7755575615628915e-18], [2.6832599999999998, 2.2204460492503132e-17, 2.7755575615628915e-18]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -342.39379622622255, "e_dft_solv": -342.4059051581546, "G_gas": -342.34535559986335, "structure_gas": [[0.7258152440217104, -1.1023740987464576, -0.10054743116162813], [-0.6389817601764423, -0.7576032678794674, 0.10235706048039565], [-0.6389817601947251, 0.7576032678632101, -0.10235706048132875], [-1.2484927122014473, -1.2921646278774535, -0.6198583079430534], [-0.9285884121004214, -1.0424066639772276, 1.1131861407291672], [-0.928588412124597, 1.04240666395219, -1.1131861407309027], [-1.248492712235988, 1.2921646278437653, 0.6198583079410425], [0.7258152439942148, 1.1023740987669743, 0.10054743116395765], [1.4992564713829057, 1.9874825091377145e-11, 7.547334316408244e-13], [2.681238809634318, 3.394201370755024e-11, 1.594321104638036e-12]], "structure_solv": [[0.733232961975417, -1.0990529636837436, -0.09339889504388711], [-0.6454177485818593, -0.7563977032053093, 0.10317067869389422], [-0.6454177485819392, 0.7563977032052615, -0.10317067869389147], [-1.2444446764106443, -1.2921299091679774, -0.6244521644267687], [-0.930176156309962, -1.0433225784639657, 1.1125497337827595], [-0.9301761563100872, 1.043322578463883, -1.1125497337827537], [-1.2444446764107708, 1.2921299091678515, 0.6244521644267766], [0.7332329619753266, 1.0990529636838111, 0.09339889504385535], [1.4901701502808655, 7.12934960608613e-14, -6.498768323722978e-15], [2.6834410883743693, 9.588839300536713e-14, 8.89714174830994e-14]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EF_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[1.9712727272727273, 0.48178181818181814, 1.0092936587501423e-17], [2.5238727272727273, 1.4265818181818182, 1.0092936587501423e-17], [2.4849727272727273, -0.6036181818181818, 1.0092936587501423e-17], [0.6684727272727271, 0.712981818181818, 1.0092936587501423e-17], [-0.18862727272727275, -0.4460181818181818, -9.999999999998991e-05], [0.040672727272727194, -1.0418181818181818, -0.8826999999999999], [0.040772727272727176, -1.0419181818181817, 0.8824], [-1.615227272727273, 0.04148181818181818, 0.0001000000000000101], [-2.290027272727273, -0.8127181818181819, 1.0092936587501423e-17], [-1.8180272727272726, 0.6415818181818181, 0.8854999999999998], [-1.8181272727272726, 0.641681818181818, -0.8852]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -268.36391353733273, "e_dft_solv": -268.36961532754356, "G_gas": -268.30132771950156, "structure_gas": [[1.971091662888925, 0.4755840371668805, -2.7034752913552616e-05], [2.523405290440202, 1.4220509718925143, 2.684542229913801e-05], [2.4769040189185505, -0.6071773462974513, -0.00012085568186324685], [0.6630447859787091, 0.7174282051584968, 2.443275174779583e-05], [-0.18552239255269926, -0.4415414021701512, -3.3705190840011664e-05], [0.046202076950842816, -1.0409613299959293, -0.8801501224930456], [0.04627228276894106, -1.0411018040845772, 0.8799684713106951], [-1.6149985781082508, 0.040933572869641534, 6.048684302198938e-05], [-2.291727199990254, -0.8120661104545815, 9.147131957974142e-06], [-1.8173042519785136, 0.6433471871305402, 0.8838438440673577], [-1.8173676953164979, 0.6435040187831936, -0.8836015094083141]], "structure_solv": [[1.971131811499072, 0.482429221130869, -2.3491668733421018e-05], [2.523454143670532, 1.427176874878824, 4.173148336297942e-05], [2.485293144108502, -0.6028553017091103, -0.00011805537296402556], [0.6680737455762481, 0.7129009415209678, 1.2602073597105451e-05], [-0.18844418464624488, -0.446450695633144, -3.088560516307561e-05], [0.04021690881750216, -1.042305635105351, -0.8826071402522311], [0.04029446938680345, -1.042445457887332, 0.8824356731627633], [-1.6151216990633135, 0.0411560277802102, 6.447308607636487e-05], [-2.290475649182044, -0.812582917218199, -1.0718612510466712e-05], [-1.8171715441495466, 0.6414166157173535, 0.8854149449380939], [-1.817251146017816, 0.6415603265250501, -0.8851791332322193]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EMC": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "H", "O", "C", "H", "H", "H"], "structure_init": [[-0.7953333333333333, 0.17814000000000002, 1.3333333333324461e-05], [0.38606666666666667, -0.42046, 0.00021333333333332447], [-1.7424333333333333, -0.75126, 0.00011333333333332446], [1.5293666666666665, 0.45434, 0.00011333333333332446], [1.4803666666666666, 1.08884, -0.8836866666666667], [1.4804666666666666, 1.0890399999999998, 0.8838133333333333], [-3.0839333333333334, -0.25595999999999997, -0.00018666666666667555], [-3.2636333333333334, 0.34394, 0.8888133333333332], [-3.2634333333333334, 0.34334000000000003, -0.8894866666666666], [-3.7201333333333335, -1.1335600000000001, 0.00011333333333332446], [-0.9833333333333333, 1.36724, -0.0002866666666666755], [2.7601666666666667, -0.41666, 0.00011333333333332446], [3.6487666666666665, 0.21214, 1.3333333333324461e-05], [2.7835666666666667, -1.04946, 0.8856133333333333], [2.7834666666666665, -1.04966, -0.8852866666666667]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -382.9085512486664, "e_dft_solv": -382.9150703566766, "G_gas": -382.8158473759953, "structure_gas": [[-0.7942798370988168, 0.16591044015608264, 9.371914960034932e-05], [0.38957560308546574, -0.43486101014897816, 0.0002092506374583637], [-1.743605807934138, -0.7654613995439487, 0.00012801321545252055], [1.5184689785721632, 0.4496158861920117, 3.618434346617513e-05], [1.4621764839869857, 1.0885006694167287, -0.880849001687344], [1.4622342821618286, 1.0887593882398356, 0.8807379478172083], [-3.074115005544601, -0.2546763506366746, -0.0001269049839023489], [-3.24727266383858, 0.35217072082067413, 0.8859776479951282], [-3.247071632849603, 0.351818336011628, -0.8865127294972849], [-3.7225735360374705, -1.1239143253073691, -2.978527906817769e-05], [-0.9810975772097416, 1.3518518882479484, -0.00022281990340498615], [2.7593595410842306, -0.4084177914815034, 0.0001235711047473844], [3.644632929725653, 0.2255042998958623, 6.53125370177666e-07], [2.7868128205531018, -1.0432690223671335, 0.8838512374826252], [2.78675542134375, -1.0435317294922446, -0.8834169835200474]], "structure_solv": [[-0.7954033384319502, 0.1736522200508204, -0.0001301999549968046], [0.3867842946303465, -0.42382453428142586, 6.875314972110835e-05], [-1.7426063672507643, -0.7556853916598932, 9.573452766723053e-06], [1.5276017621284437, 0.45443550546247474, 2.154866920500145e-05], [1.475246294649288, 1.08896464167693, -0.883387924306562], [1.4751690572640987, 1.0891594617424596, 0.8832875516000006], [-3.083468001189491, -0.2579176759358389, -8.240192070504656e-05], [-3.2612064448987117, 0.3423199566188943, 0.8887555031786946], [-3.261208275680444, 0.3419745829557964, -0.8891534048909087], [-3.7213002551846786, -1.1341586852946473, 8.633874433305088e-05], [-0.9837008496935127, 1.3628066345491652, -0.00027686158862585275], [2.7613879817088143, -0.4120866599853476, 0.0001723885313996714], [3.6475542316195217, 0.21996897676979166, 0.0001399970392126106], [2.787536213512386, -1.0447049253232472, 0.8856399869255328], [2.787613696815693, -1.0449041073455874, -0.8851508486302531]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "FEC_e20": {"element": ["C", "C", "C", "H", "H", "H", "F", "O", "O", "O"], "structure_init": [[0.37712000000000007, 0.92952, -0.001559999999999978], [0.78512, -0.51348, 0.24864000000000003], [-1.42488, -0.42478000000000005, -0.19396], [0.38732000000000005, 1.52132, 0.90964], [0.9801200000000001, 1.3932200000000001, -0.77496], [1.37142, -0.69988, 1.14134], [1.4653200000000002, -1.0116800000000001, -0.82596], [-2.53418, -0.80548, -0.37646], [-0.9699800000000001, 0.80002, -0.46276], [-0.43738, -1.18878, 0.33604000000000006]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -441.64830069416723, "e_dft_solv": -441.659671753094, "G_gas": -441.6094251029187, "structure_gas": [[0.3714019864022705, 0.927773233013159, -0.0037445861018472514], [0.7806280902326312, -0.5179791960225951, 0.24640161298136523], [-1.4335753023492774, -0.42809034166913484, -0.19508551928297396], [0.3897103631940514, 1.5224123176982791, 0.908035627372276], [0.9815917323088388, 1.3872269939804063, -0.7755187735493756], [1.3699943069746094, -0.7008355935241704, 1.1400377941397164], [1.4741689849419088, -1.0026098909616012, -0.8222680231693273], [-2.5345928536662643, -0.8045930566452333, -0.3761710738727364], [-0.9665203467385816, 0.8056254160115314, -0.46232530465914473], [-0.432806961301644, -1.1889298818806853, 0.3406382461426183]], "structure_solv": [[0.37688891499528326, 0.9293903095636368, -0.0014570022613651288], [0.7849353177617814, -0.5138304795784069, 0.24841850356402906], [-1.4249986495199705, -0.4245843606015048, -0.1938390954234235], [0.3874149779183023, 1.5207835751663246, 0.9099429680887581], [0.9802161534338109, 1.392880832764274, -0.7746064482095592], [1.3712556144261754, -0.6994751633132289, 1.1410980490637463], [1.4663522774603153, -1.0114654987305656, -0.8255851595904969], [-2.5344240889636795, -0.8048770492067019, -0.3764109062684894], [-0.9702158939920665, 0.8003390815535547, -0.4626514364327931], [-0.43742462352032263, -1.189161247617063, 0.33509052747002016]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MB": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[3.1437, -0.622605882352941, -3.529411764706147e-05], [3.0995999999999997, -1.261705882352941, 0.880164705882353], [4.0665000000000004, -0.05350588235294115, -0.0018352941176470613], [3.0976999999999992, -1.2646058823529411, -0.8780352941176469], [-0.3806, 0.4477941176470589, -0.00013529411764706147], [-0.37670000000000003, 1.0889941176470588, -0.882835294117647], [-0.3765, 1.0887941176470588, 0.8826647058823529], [1.972, 0.31269411764705884, -3.529411764706147e-05], [0.813, -0.3489058823529412, -0.00023529411764706149], [2.0425, 1.5164941176470588, 6.470588235293854e-05], [-1.5705, -0.48340588235294113, -3.529411764706147e-05], [-1.5187, -1.128605882352941, 0.878164705882353], [-1.5189, -1.128505882352941, -0.878335294117647], [-2.8739000000000003, 0.3066941176470589, 6.470588235293854e-05], [-2.9426, 0.9449941176470588, -0.881335294117647], [-3.7342, -0.3596058823529411, 0.00016470588235293853], [-2.9424, 0.9449941176470588, 0.881564705882353]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -346.9874444142251, "e_dft_solv": -346.9933373941695, "G_gas": -346.87372758413886, "structure_gas": [[3.1423166630291637, -0.6226420632092554, 7.990794418001563e-05], [3.097049016057865, -1.262677948241489, 0.8794617246588733], [4.063164183495151, -0.050382010852527734, -0.001610712168357199], [3.095368931550098, -1.2655680146714874, -0.8770772287911055], [-0.3761692574408443, 0.445613534591566, -0.00010228653285166114], [-0.36890371335211647, 1.0910894031793579, -0.8801212858346313], [-0.3688061801226819, 1.0909590724112121, 0.8800114198962371], [1.9700632779007472, 0.3160975026956454, -0.000143482329860295], [0.8094548144260684, -0.3556676221180773, -0.00022708513828141453], [2.037523214365414, 1.5140538329735687, -8.943800505646248e-05], [-1.5697678240878667, -0.4817223932373301, -0.00010562312521645549], [-1.5159096165122692, -1.1287484980249467, 0.8766530568921036], [-1.5160098512224904, -1.128613915382846, -0.8769696937078095], [-2.8739710496524924, 0.30656533571421185, 3.260528109263068e-05], [-2.9454555551328037, 0.9456134413936512, -0.8806159115173738], [-3.734620379525912, -0.35947863337398506, 5.6226984284425395e-05], [-2.9453266737744577, 0.9455089761525163, 0.880767805493749]], "structure_solv": [[3.142509876637976, -0.6243819551263948, 2.808905692159109e-05], [3.095675484095218, -1.263351477932369, 0.880083883566476], [4.066975142038012, -0.05809852365262692, -0.0017744772627819407], [3.0938407531506233, -1.2663191504823803, -0.8777381891688574], [-0.3798900014945852, 0.4512978185261593, -7.361832894004197e-05], [-0.3751400266945098, 1.0923633004780042, -0.8826905323342896], [-0.37503576531394317, 1.0922109628818137, 0.8826535763304982], [1.9727087249158173, 0.3133724788819964, -9.372902567877452e-05], [0.8126719551240058, -0.34674037168491717, -0.0002055545630100171], [2.04443494112448, 1.5170867831229105, -9.705954071858677e-05], [-1.5691170402087842, -0.48107365195111307, -9.135685265246907e-05], [-1.5149565226607586, -1.1260259395268761, 0.8781287902018207], [-1.515044314995739, -1.1258793752844247, -0.8784227224353227], [-2.87478164841129, 0.3050307965442421, 4.7080075089017696e-05], [-2.946370494992575, 0.9428142116593343, -0.8814114372457359], [-3.732230225054555, -0.3650085070507137, 6.474121800674926e-05], [-2.9462508372622502, 0.9427026005983773, 0.8815925163097272]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MEK_e20": {"element": ["C", "H", "H", "C", "C", "H", "H", "H", "O", "C", "H", "H", "H"], "structure_init": [[0.5637769230769231, -0.4356307692307692, -0.06201538461538464], [0.4443769230769231, -1.1673307692307693, 0.7411846153846154], [0.49257692307692313, -1.0130307692307692, -0.9885153846153846], [-0.6365230769230769, 0.48046923076923076, -0.027315384615384634], [-1.9858230769230767, -0.18633076923076924, 0.020484615384615365], [-2.7758230769230767, 0.5428692307692308, -0.13231538461538464], [-2.049123076923077, -0.9773307692307691, -0.7262153846153846], [-2.109923076923077, -0.6565307692307694, 0.9976846153846155], [-0.5222230769230769, 1.6855692307692307, -0.02941538461538463], [1.892676923076923, 0.29186923076923077, 0.033084615384615365], [2.7190769230769227, -0.41513076923076925, -0.003515384615384633], [2.0065769230769233, 0.9979692307692307, -0.7873153846153845], [1.9603769230769228, 0.8525692307692307, 0.9641846153846153]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -232.43898670620257, "e_dft_solv": -232.44512679660886, "G_gas": -232.35463059915872, "structure_gas": [[0.5712019839578111, -0.44208632399945036, 0.00294469572926045], [0.4804442684471049, -1.1007413808463988, 0.8715495629999639], [0.4882463509726658, -1.100176201736665, -0.8668615490346091], [-0.6360857696619089, 0.4741552834537589, -0.0020111917499311335], [-1.9888176127850556, -0.1984408781204985, -0.01021305374703559], [-2.775488712702772, 0.5497567568991817, -0.01051976612592278], [-2.082252084904127, -0.8355415393825789, -0.8905877707659484], [-2.089686509949835, -0.8430943894540045, 0.8637847684599281], [-0.5236826741655785, 1.673134311450435, 0.0003113820644510193], [1.8910981432165097, 0.30849254203811705, 0.009216175691767046], [2.7304517179001433, -0.3843605494970626, 0.012014397331265013], [1.9709381169119737, 0.9503467135960847, -0.8659360261326171], [1.963632782790167, 0.9485556555903838, 0.8863083752850716]], "structure_solv": [[0.528664273392826, -0.47865165564645834, -0.022503785002035516], [0.3767401778258556, -1.1593729064926572, 0.8194475135435115], [0.3899514549301281, -1.093109549344634, -0.9163373428538693], [-0.5980279902256468, 0.5275345317827057, 0.004482991918375793], [-1.9958223401311588, -0.03309051457124687, 0.0030015460810766843], [-2.727023024129754, 0.7693600277048803, -0.014687790863219629], [-2.133244739464863, -0.6836000144456131, -0.8610552854988692], [-2.1420213318976185, -0.6477786023901155, 0.8920158437379], [-0.3899244718452175, 1.7197577149731946, 0.027794461872155878], [1.9105075329540004, 0.14887586234470357, 0.010589963380931435], [2.6798906671988627, -0.620333428133299, -0.011607235968048985], [2.056601674353067, 0.8071039098288681, -0.8440594325633246], [2.0437081170849916, 0.7433046243352925, 0.9129185521600922]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MF_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "H"], "structure_init": [[1.2071625, 0.5011874999999999, 0.0], [1.8013625, 1.4196875, 0.0], [1.6670625000000001, -0.6073124999999999, 0.0], [-0.08483750000000007, 0.7920875, 0.0], [-0.9790374999999999, -0.32791249999999994, 0.0], [-1.9789375, 0.08968749999999996, 0.0004], [-0.8166374999999998, -0.9335125, -0.8886], [-0.8161375, -0.9339125000000001, 0.8882]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -229.05339158081577, "e_dft_solv": -229.0590629909458, "G_gas": -229.01696847610472, "structure_gas": [[1.2061298259672335, 0.4957188897492618, -2.4802353625788466e-05], [1.800641525994946, 1.4157491582455601, 3.885761087322202e-05], [1.6580052963752219, -0.6100498690201315, -0.00016684559093230823], [-0.09019741038677193, 0.7978296282595121, 7.615754209311607e-05], [-0.9758489116439968, -0.323026158887694, 2.8363908211044703e-05], [-1.9786686698233351, 0.08898792172281089, 0.0002869158458282403], [-0.8101928827525566, -0.9324352145791134, -0.8858110347609642], [-0.8098687737311415, -0.9327743554906951, 0.8855723877985738]], "structure_solv": [[1.2074238579696484, 0.5011583899760645, -8.55307343335705e-06], [1.8015536786082642, 1.4197221857165003, 3.077486981241631e-05], [1.6679849366095885, -0.6071878419171158, -7.422472262821428e-05], [-0.0847017397729872, 0.7917455422320719, 1.2828075586971554e-05], [-0.9789525249314824, -0.32799807071282094, 1.1150918152858696e-05], [-1.9783982774450362, 0.0904230188703487, 0.0003500256030751714], [-0.8176773469161766, -0.9337397447839908, -0.8883803769419388], [-0.8172325841218205, -0.9341234793810524, 0.8880583752713597]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MP": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "H"], "structure_init": [[-2.3866357142857137, -0.6772785714285714, -0.0015285714285714306], [-2.2398357142857144, -1.3824785714285714, -0.8170285714285714], [-3.348135714285714, -0.1850785714285714, -0.09612857142857144], [-2.3480357142857144, -1.2377785714285712, 0.9314714285714284], [1.0483642857142856, 0.6567214285714286, 0.006571428571428568], [0.9941642857142858, 1.2814214285714285, 0.8976714285714286], [0.9924642857142858, 1.3055214285714285, -0.8668285714285714], [-1.2897357142857142, 0.3445214285714286, -0.00692857142857143], [-0.08423571428571433, -0.2274785714285714, -0.004428571428571431], [-1.4513357142857142, 1.5395214285714285, -0.00602857142857143], [2.2919642857142857, -0.19747857142857145, -0.00662857142857143], [2.322164285714286, -0.8185785714285714, -0.9004285714285715], [3.1736642857142856, 0.4411214285714285, 0.00047142857142856926], [2.3251642857142856, -0.8426785714285714, 0.8697714285714284]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -307.6816070857695, "e_dft_solv": -307.6875090192261, "G_gas": -307.5940794035595, "structure_gas": [[-2.3885953451660455, -0.6699824057679863, -0.0018942589397026052], [-2.294729943658593, -1.3143588638054453, -0.8742237518570771], [-3.347813946861697, -0.16469249594293695, -0.009011628150547462], [-2.299357834209657, -1.2987381968227862, 0.882229552338554], [1.0453046375282493, 0.6490790241143619, -0.0030006779304231988], [0.983118776879362, 1.299256532809358, 0.869518697420978], [0.9898251901319888, 1.2809973769878338, -0.8892848519520288], [-1.2862420727937431, 0.3498748730993735, -0.008199155604112544], [-0.08051056271487673, -0.23715182711670538, 0.00194523861171794], [-1.4388141734708229, 1.5399502157989833, -0.02068341162858354], [2.2926863849416694, -0.20054809467536494, 0.010596967300065622], [2.3284587595613946, -0.8449622352678716, -0.8661337004877333], [3.174925624477929, 0.43771129025823247, 0.007248930003446138], [2.3217445053423758, -0.826435193695498, 0.9008920508724461]], "structure_solv": [[-2.3610500373531904, -0.7634991957557059, -0.006100213132552293], [-2.2507881029729515, -1.38952372398223, -0.8899528508048822], [-3.341837984969595, -0.30165926464223586, 0.0032740117861095766], [-2.236565813360357, -1.4003140512194892, 0.8677433021453854], [1.0236364459393257, 0.6938580561369747, -0.0016637967909571773], [0.9386057990021368, 1.3405543244021951, 0.8708666407993638], [0.9491071096026461, 1.315870618037699, -0.8929007251844128], [-1.300933933956253, 0.296782485192596, -0.010926512116780121], [-0.07564534563686086, -0.23171192514753708, 0.004817625159425654], [-1.504657332194082, 1.4852283120898453, -0.028665573614743596], [2.2979233528696787, -0.11338030828541257, 0.017333665413953273], [2.35869762455242, -0.7576672093889695, -0.858162211403545], [3.155129510911108, 0.5576279144712413, 0.012654609009459935], [2.3483787075644513, -0.732166031963359, 0.9116820287366172]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PA_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.143517647058823, -0.6225764705882353, 5.8823529411823536e-06], [-3.0984176470588234, -1.2629764705882354, -0.8791941176470588], [-4.066417647058824, -0.053676470588235325, 0.00020588235294118236], [-3.0982176470588234, -1.2633764705882353, 0.8789058823529412], [0.38058235294117637, 0.4480235294117647, 5.8823529411823536e-06], [0.37658235294117637, 1.0889235294117647, 0.8828058823529412], [0.37658235294117637, 1.0889235294117647, -0.8827941176470588], [-1.9718176470588233, 0.3127235294117647, 5.8823529411823536e-06], [-0.8128176470588235, -0.3487764705882353, 5.8823529411823536e-06], [-2.0422176470588234, 1.5165235294117647, 5.8823529411823536e-06], [1.5703823529411765, -0.4834764705882353, 5.8823529411823536e-06], [1.5185823529411764, -1.128476470588235, -0.8783941176470588], [1.5185823529411764, -1.1283764705882353, 0.8785058823529411], [2.873782352941176, 0.30672352941176473, 5.8823529411823536e-06], [3.733982352941176, -0.35987647058823524, 5.8823529411823536e-06], [2.9421823529411766, 0.9448235294117647, -0.8815941176470589], [2.9421823529411766, 0.9449235294117647, 0.8815058823529411]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -346.9874444181098, "e_dft_solv": -346.9933373990544, "G_gas": -346.8737287702293, "structure_gas": [[-3.142317185004048, -0.6226414092325451, -2.20415297200244e-05], [-3.096305942016763, -1.2639479842335, -0.8784274623653925], [-4.063167483240571, -0.05038307862790374, 0.00017774324728584082], [-3.096111137108164, -1.2642949037023605, 0.8781168595025194], [0.3761699967459003, 0.4456134934012006, 1.5236334154501196e-05], [0.3688567135108419, 1.0910412298067014, 0.8800695882998711], [0.36886557741409887, 1.0910120132917631, -0.8800608378344459], [-1.9700665869210061, 0.3160996815437143, 9.754443611603867e-06], [-0.8094580097904854, -0.35566056220018766, 2.289437867510468e-05], [-2.0375294515838593, 1.5140572445922462, 4.764364671512304e-06], [1.5697670216771393, -0.4817213111693061, 3.5242292491363844e-05], [1.515948537027753, -1.128714981461298, -0.8767511031214887], [1.515968340514531, -1.1286547573661654, 0.8768671425398492], [2.873971278104373, 0.30656106339989264, -6.503782772940859e-06], [3.7346212321209165, -0.3594829205690893, 8.131530330308057e-06], [2.9453833848436015, 0.9455276201442057, -0.8807208244183956], [2.9454037137074054, 0.9455895623822268, 0.8806614161193024]], "structure_solv": [[-3.1425415005308133, -0.6243125927623179, -1.6682135900223096e-05], [-3.0950050180246262, -1.264592688149685, -0.8790708537605961], [-4.066926595298987, -0.05789215730734523, 0.00019900729153827398], [-3.0947886190424665, -1.264954316082954, 0.8787589771618161], [0.3799082757910236, 0.4511910800260163, 1.188399463902482e-05], [0.37508734811369615, 1.0921975738842817, 0.8826755943976146], [0.37509719986599543, 1.0921680363017796, -0.8826732492557974], [-1.972625803121956, 0.3133013141381405, 4.437094741113256e-06], [-0.8126320520341952, -0.3468637399811509, 1.805611560329001e-05], [-2.0442413381404823, 1.5170218028498554, 1.1372881157965384e-05], [1.5691454170537356, -0.4811474214235729, 3.549656315971976e-05], [1.5150944499964187, -1.1260598493425635, -0.8782175552792358], [1.515115155391796, -1.1259914446611183, 0.8783388811531299], [2.874721265393736, 0.3050959994555942, -1.036481007880098e-05], [3.732244450147419, -0.3648393361543949, 5.6389647177648525e-06], [2.9461634702914323, 0.942804839814136, -0.8815355480547151], [2.9461838941498195, 0.942872899393653, 0.8814649076787834]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PCN_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "H"], "structure_init": [[-1.5184, 0.06706666666666675, 1.1111111111109885e-05], [-0.16129999999999994, 0.6094666666666668, 1.1111111111109885e-05], [-0.060699999999999865, 1.2470666666666668, -0.877688888888889], [-0.060599999999999876, 1.2469666666666666, 0.8777111111111111], [-2.5755999999999997, -0.3765333333333332, 1.1111111111109885e-05], [0.8950999999999999, -0.49733333333333324, 1.1111111111109885e-05], [0.7981, -1.1242333333333332, -0.8834888888888889], [1.8852, -0.04823333333333326, 1.1111111111109885e-05], [0.7982, -1.1242333333333332, 0.883411111111111]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -172.04706089605412, "e_dft_solv": -172.05483944171783, "G_gas": -171.99880728930623, "structure_gas": [[-1.51988533189237, 0.06505237674016177, 2.1039606943405297e-05], [-0.1634540991611169, 0.6109278595145808, 1.4149915821915838e-05], [-0.058400480006177584, 1.2492264026259794, -0.8769807271402478], [-0.05837818630600656, 1.2491922740367012, 0.8770314334005964], [-2.5741935293245657, -0.3831654228401365, 2.3302845321319726e-05], [0.8955186148403864, -0.493660536407698, -2.0806860763497968e-05], [0.7946734768182006, -1.1228846319365258, -0.8814615923962286], [1.889420435329176, -0.0517714318134659, -2.7149231214369388e-05], [0.7946990997028999, -1.122916889919429, 0.8814003498599593]], "structure_solv": [[-1.5183243001166595, 0.06675319010170885, 2.213265576128391e-05], [-0.16158359425814808, 0.609705011259541, 1.8955195322119187e-05], [-0.060585486504358604, 1.2470973923498285, -0.8776478631783592], [-0.06056032549683668, 1.2470705246097493, 0.8777026489978118], [-2.575260242149347, -0.3778047447406614, 1.7576714568432036e-05], [0.8952637536241126, -0.4970110207400173, -2.179632572635488e-05], [0.7978192212687308, -1.1238248484731068, -0.88341182847038], [1.8853896460740307, -0.04813691071109519, -3.0749027428497156e-05], [0.7978413275586476, -1.1238485936559643, 0.8833509234383492]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PC": {"element": ["C", "C", "O", "C", "O", "O", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-0.2453615384615384, 1.1710461538461538, -0.025123076923076925], [0.2795384615384615, -0.18245384615384613, 0.44997692307692305], [-0.8412615384615383, -1.047353846153846, 0.16797692307692308], [-1.9486615384615384, -0.3196538461538462, -0.0008230769230769264], [-3.0468615384615383, -0.7724538461538462, -0.11912307692307691], [-1.6667615384615384, 0.9892461538461538, -0.020623076923076928], [0.005538461538461603, 1.989846153846154, 0.6403769230769231], [0.07183846153846163, 1.398446153846154, -1.0425230769230769], [0.41923846153846167, -0.18925384615384616, 1.5306769230769228], [1.5106384615384616, -0.6731538461538462, -0.26382307692307694], [2.3361384615384617, 0.011146153846153847, -0.07052307692307692], [1.7927384615384614, -1.6617538461538461, 0.09117692307692307], [1.3332384615384614, -0.7136538461538462, -1.337623076923077]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -381.7073439851851, "e_dft_solv": -381.71920991708686, "G_gas": -381.63348726064385, "structure_gas": [[-0.2526144035849137, 1.1697370663428912, -0.025310204751502446], [0.27292270986264333, -0.18618166599043728, 0.44728101888107547], [-0.8324597926749153, -1.047599428188245, 0.16062984012543965], [-1.9582120202855584, -0.3226025598561696, -0.0016151317044454782], [-3.045800165534648, -0.771970246382352, -0.11739255602302025], [-1.6633189653197422, 0.9961584814188499, -0.01363222511527317], [0.008900449132722763, 1.990407650069532, 0.6364204522730499], [0.07111955393136497, 1.3965611617907916, -1.0428528198546878], [0.4171981965752958, -0.18873303742939282, 1.5296231081148983], [1.5124128543806568, -0.6706736385851746, -0.26102664539620957], [2.340248847174492, 0.011758072187624705, -0.06785336031324705], [1.7924734688807182, -1.6610175126825413, 0.09090487320292856], [1.3371292674599022, -0.7158443426956974, -1.335176349440028]], "structure_solv": [[-0.24568791216377778, 1.1712635244677778, -0.025097430534680637], [0.27969907916381614, -0.1825125878894422, 0.4497682283775302], [-0.8413782247665167, -1.0471729871289892, 0.16786793103793987], [-1.9489102759642751, -0.3193319490663623, -0.0001773403554581671], [-3.0470276121052207, -0.7723542705406636, -0.11827499659641644], [-1.6669575172881788, 0.989573070447788, -0.02022296480527586], [0.005285384664356119, 1.9899719434211318, 0.6403989685915871], [0.0713563193226095, 1.3991199266921077, -1.0423180108373191], [0.419681044960499, -0.18944107552537115, 1.5304768807141889], [1.51094171955783, -0.673322299413557, -0.26426079161892213], [2.336955191572156, 0.010392131613589073, -0.07115202841776085], [1.7924186974308138, -1.6619293567091868, 0.09109880964952828], [1.3336241056169102, -0.7142560703692421, -1.3381072552054336]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PF_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-2.5045714285714284, -0.14494285714285715, 0.1999071428571429], [-2.1102714285714286, -0.5555428571428572, 1.1403071428571427], [-3.6176714285714286, -0.34514285714285714, -0.19409285714285712], [-1.6410714285714283, 0.6084571428571428, -0.4672928571428571], [-0.31167142857142854, 0.7213571428571428, 0.06910714285714288], [0.03742857142857148, 1.7077571428571425, -0.2284928571428571], [-0.3572714285714286, 0.6901571428571428, 1.1598071428571428], [0.5897285714285715, -0.36704285714285706, -0.4735928571428571], [0.1951285714285714, -1.3401428571428573, -0.17279285714285714], [0.5652285714285715, -0.3316428571428571, -1.563592857142857], [2.0156285714285715, -0.1945428571428571, 0.035307142857142884], [2.6647285714285713, -0.9751428571428571, -0.3559928571428571], [2.4238285714285714, 0.7684571428571428, -0.27259285714285714], [2.0508285714285717, -0.24204285714285712, 1.1240071428571428]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -307.6621725126417, "e_dft_solv": -307.67148299732105, "G_gas": -307.5737324328175, "structure_gas": [[-2.5059202644911602, -0.14773998853039408, 0.19933737890467013], [-2.0988748787006357, -0.5422601752518158, 1.145764215275256], [-3.6086516810422835, -0.36734759944543083, -0.1859700475110957], [-1.637940799906083, 0.617832605003934, -0.4692947535308303], [-0.3190716985431536, 0.7251345939611267, 0.06435258298203085], [0.03837241749700661, 1.711274478815632, -0.2271281914044908], [-0.35683111995159716, 0.6930092257722661, 1.1573240109897727], [0.5874121379281507, -0.3630162385754, -0.47580864961156105], [0.1881153065021619, -1.3366308439532812, -0.18192907306434444], [0.5619009665578591, -0.32674525670261517, -1.565529151081264], [2.0130004766004452, -0.1985131462624493, 0.03598626737543753], [2.661642741711679, -0.9800514442774783, -0.35411198484547135], [2.4282569522949204, 0.7628297497610074, -0.2678719032968036], [2.048589443543387, -0.24777596031464905, 1.1248792988185574]], "structure_solv": [[-2.4977428996006275, -0.1504439979837551, 0.20653303365237058], [-2.0932097566674654, -0.5652642107453477, 1.1408787696721547], [-3.612641887900641, -0.3555589637410005, -0.17983829197797296], [-1.644611558571441, 0.6139918819754889, -0.4619095405183789], [-0.3117327206571785, 0.729155442042732, 0.06555739928419285], [0.035135091852272135, 1.7141127759391344, -0.23867260741352403], [-0.3506757755917816, 0.7035158055708572, 1.1565125402359797], [0.5861336250672365, -0.3623597197978007, -0.47707467549771987], [0.18585139883187457, -1.3338890297135788, -0.17881372351116867], [0.5639923387265146, -0.3258575497331625, -1.5670061650545353], [2.0118819555482834, -0.1986816649731024, 0.03528174509493884], [2.656485785016838, -0.9837170305077436, -0.3544726503861142], [2.427501091189758, 0.7615351041162439, -0.2710212380699507], [2.04363331276029, -0.2465388424500117, 1.1240454044887416]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "VC_e20": {"element": ["O", "O", "C", "O", "C", "H", "C", "H"], "structure_init": [[-0.50375, 1.0929, 6.25e-05], [-0.50375, -1.0929, -0.0001375], [-1.29155, -2.7755575615628914e-17, -3.749999999999999e-05], [-2.48215, -2.7755575615628914e-17, -0.0001375], [0.80835, 0.6603, 6.25e-05], [1.5822499999999995, 1.4029, 0.00026249999999999993], [0.80835, -0.6603, -3.749999999999999e-05], [1.5822499999999995, -1.4029, -3.749999999999999e-05]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -341.1686707993297, "e_dft_solv": -341.1777753729516, "G_gas": -341.1443409647133, "structure_gas": [[-0.4984228121919261, 1.0979775339788045, 9.252204029056246e-05], [-0.49837810506701496, -1.0979354039621436, -0.00011386304387437048], [-1.2999172075212033, 3.541419760950856e-05, -0.0003103686877554308], [-2.480761527973586, 1.6579689384977684e-05, 3.630781621454712e-05], [0.8053552352030144, 0.6607980321204997, 8.522054390791292e-05], [1.5833090864241348, 1.3990459151986077, 0.000263168929698056], [0.8054108040826911, -0.6608622570073001, -4.5436053135783246e-05], [1.5834045270439612, -1.3990758142150341, -7.5515453446861905e-06]], "structure_solv": [[-0.5036624422264069, 1.093161736323953, 6.48154517611667e-05], [-0.5036628581288491, -1.0932025684172193, -0.00012318153382864368], [-1.292018265491155, -2.4038270889387533e-05, -0.00012373171801293743], [-2.4827666646431763, -2.5769444173469134e-05, -8.789836907975465e-05], [0.8085555438466452, 0.6603933641613977, 9.11061472750652e-05], [1.5825836802808115, 1.4027028429032224, 0.000252067338893199], [0.8085036828708082, -0.6603144284631481, -2.8690809480807635e-05], [1.5824673234925488, -1.4026911387929248, -4.448650745862532e-05]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBA_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[3.3380099999999997, 0.66464, -0.25859999999999994], [3.33401, 0.87264, -1.3274999999999997], [4.30371, 0.27183999999999997, 0.039000000000000035], [3.13391, 1.5989399999999998, 0.2609], [-0.058489999999999986, -0.73206, 0.019000000000000038], [-0.054489999999999976, -1.0170599999999999, 1.0737], [0.06591000000000002, -1.63556, -0.5793999999999999], [2.2648099999999998, -0.33396, 0.05580000000000003], [1.05141, 0.14214, -0.22929999999999998], [2.4500100000000002, -1.4370600000000002, 0.5065000000000001], [-1.33739, -0.002260000000000012, -0.33829999999999993], [-1.26269, 0.30493999999999993, -1.3851], [-2.5130899999999996, -0.96326, -0.18999999999999997], [-3.4468899999999993, -0.46696, -0.45119999999999993], [-2.39999, -1.8367599999999997, -0.8324], [-2.59549, -1.30926, 0.8426], [-1.52839, 1.23704, 0.53], [-1.60639, 0.9511399999999999, 1.5816], [-0.69469, 1.9299400000000002, 0.42690000000000006], [-2.44379, 1.7609400000000002, 0.2558]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -386.2959938359522, "e_dft_solv": -386.30176832204927, "G_gas": -386.1552401429127, "structure_gas": [[3.340431237547119, 0.6511686877640024, -0.25706886954210867], [3.2929267992580913, 0.9296816737679694, -1.3082969742954573], [4.307942368111819, 0.2204637385373273, -0.02502701935918563], [3.178963111077391, 1.5536413470359673, 0.33000562205561507], [-0.057844408855091276, -0.7267384888688827, 0.020372323775102237], [-0.05076268066146521, -1.0120498008177146, 1.075368558380302], [0.0680245205246031, -1.635220557121234, -0.5704001980738659], [2.2617282033699806, -0.34797746472448804, 0.049149753324739136], [1.0474968951666743, 0.14630441300762642, -0.23280169456844127], [2.4383046061865863, -1.4500701879078808, 0.4891449846165481], [-1.338671760541489, 0.00024224644871049625, -0.3384364240137504], [-1.2642730494981518, 0.3008808469042, -1.387072179652785], [-2.515739615486357, -0.9577911024065751, -0.18161064912114608], [-3.4500995419129405, -0.4669376035602647, -0.4512952786096639], [-2.4023771370788904, -1.840697939983926, -0.8109979766263905], [-2.6023691673122924, -1.2909848384767908, 0.8547272055389414], [-1.5250300101269516, 1.2473691175483923, 0.5194120082818777], [-1.6046846968620658, 0.9719164010716013, 1.5736102804363492], [-0.6863074771202405, 1.9324008567913837, 0.4094736148057385], [-2.437658195817604, 1.77439865500234, 0.24174291263991465]], "structure_solv": [[3.346475450299585, 0.624127188883377, -0.24745220358257394], [3.3023830257677993, 0.909213814196324, -1.297076401909032], [4.31296118005984, 0.18991006945608613, -0.018069971026904864], [3.188591396217532, 1.522853998294008, 0.3462421527664568], [-0.06761664971452719, -0.7316939946991583, 0.013426258683078807], [-0.06756903514979905, -1.0243826291649272, 1.065953750093792], [0.045271396721343345, -1.6318236988382107, -0.5918001817495478], [2.2610555776003394, -0.3671441845761507, 0.048173917834525425], [1.053903092015584, 0.1294889391473825, -0.2285255299795775], [2.432081303733668, -1.4792079820435826, 0.48210471961572526], [-1.3369873075697138, 0.01754209813774637, -0.3395869057074321], [-1.2568992993285348, 0.32958640141341394, -1.3843408919036473], [-2.524825741489863, -0.929945314499002, -0.1985545649610207], [-3.451422874260682, -0.4233502943699069, -0.4656307242755337], [-2.41775830168712, -1.8049990507731448, -0.8397785476040968], [-2.617532334171032, -1.2743844389807568, 0.8335795346908585], [-1.51327766420225, 1.253995353910894, 0.5357928001702481], [-1.5978330633716702, 0.9631536700474045, 1.585405936176924], [-0.670015424298747, 1.935822244045375, 0.4382731892461946], [-2.4209847271714353, 1.791237810389737, 0.2618636634096619]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBF_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-2.660252941176471, -0.27238823529411765, -0.21844117647058822], [-2.3516529411764706, -1.1304882352941175, -0.8325411764705882], [-3.7182529411764706, 0.27711176470588234, -0.3348411764705882], [-1.7613529411764703, 0.10421176470588231, 0.6806588235294118], [-0.49765294117647063, -0.5820882352941177, 0.6729588235294117], [-0.13155294117647065, -0.5214882352941177, 1.6971588235294117], [-0.6607529411764707, -1.6332882352941178, 0.4272588235294118], [0.4854470588235294, 0.06201176470588231, -0.2887411764705883], [0.05374705882352937, 0.0024117647058823077, -1.2931411764705882], [1.7878470588235291, -0.7321882352941177, -0.2670411764705882], [2.5050470588235294, -0.3078882352941177, -0.9684411764705882], [2.2345470588235297, -0.7013882352941176, 0.7288588235294117], [1.6258470588235294, -1.7764882352941178, -0.5347411764705883], [0.7221470588235294, 1.5264117647058821, 0.06345882352941175], [-0.20545294117647062, 2.0965117647058826, 0.04895882352941175], [1.1568470588235296, 1.6079117647058823, 1.0621588235294115], [1.4154470588235295, 1.9811117647058822, -0.6435411764705883]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -346.97100111088747, "e_dft_solv": -346.98000163100835, "G_gas": -346.8559763777591, "structure_gas": [[-2.6707513667672615, -0.2882821259929879, -0.2156531134109803], [-2.3594073166879723, -1.1778381827782758, -0.7891183187118634], [-3.716809829991662, 0.2571049516997252, -0.3613164313496913], [-1.75736295417237, 0.11242808075633269, 0.6741363549298461], [-0.5036988953502627, -0.5700106039059809, 0.6713491962736533], [-0.13484142452004222, -0.5122479671018974, 1.695590803669882], [-0.658311622183857, -1.6244822116426705, 0.42581870581839776], [0.48742371651829963, 0.0688716526795199, -0.28862635829044364], [0.05331156695862068, 0.0165400707148161, -1.2928091422923265], [1.7868128416250266, -0.7298026696448321, -0.2737435441367084], [2.508773506070911, -0.3023347683215137, -0.9681417372067238], [2.2340339879637128, -0.7118563687767037, 0.722315202236263], [1.6250493230555896, -1.7714975151580308, -0.5527720003924151], [0.7265338527131732, 1.5320533895826636, 0.06715275421385491], [-0.20444895978939903, 2.0959942444102535, 0.07489374522440173], [1.1781784928527312, 1.6096410548963318, 1.0586062120645865], [1.4055150817071027, 1.9957189685818086, -0.6476823286436185]], "structure_solv": [[-2.6688519337461436, -0.29644792204298137, -0.20645668215704766], [-2.360867063495316, -1.167086661796264, -0.8030221680046132], [-3.7313931688421733, 0.24366282328779856, -0.3238567807314183], [-1.7620661460624143, 0.10696523446763527, 0.6734292650462845], [-0.49577380583466174, -0.57407066132318, 0.6713743642580908], [-0.1323346040390698, -0.5098584821470167, 1.696229810536828], [-0.6534758692222957, -1.6263148667264251, 0.4273060286354692], [0.4864744649263803, 0.07108049362144, -0.2907993373554891], [0.05026909107433372, 0.018127054388725083, -1.293511407400502], [1.7861154227825025, -0.7279561364253739, -0.27887072950207703], [2.5038146181455825, -0.2983873897769382, -0.9763804631198535], [2.234611967912126, -0.709894711648401, 0.7164992539185763], [1.6201575326498097, -1.768575288736105, -0.5580202757448097], [0.7297072449647769, 1.5333994975956071, 0.06641149055154263], [-0.19677158410363674, 2.1056379554267695, 0.062122253804134456], [1.1728510632700198, 1.6092581530593024, 1.0617792472597645], [1.4175327696231534, 1.990460908767215, -0.6442338699987471]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBN_e20": {"element": ["C", "C", "H", "N", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-1.6290333333333336, -0.00042499999999998615, 0.11440833333333335], [-0.1943333333333334, -0.00012499999999998623, 0.41980833333333334], [-0.11393333333333339, -0.00012499999999998623, 1.5082083333333334], [-2.746433333333333, -0.0005249999999999861, -0.14469166666666664], [0.45886666666666664, -1.269625, -0.13429166666666664], [0.37406666666666666, -1.296225, -1.2198916666666666], [1.5146666666666668, -1.2687249999999999, 0.13030833333333336], [-0.003233333333333421, -2.165325, 0.2749083333333333], [0.45786666666666653, 1.269875, -0.13429166666666664], [-0.004533333333333389, 2.165075, 0.27550833333333336], [1.5137666666666667, 1.269475, 0.12980833333333336], [0.37226666666666663, 1.296675, -1.2197916666666664]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -211.35452921226008, "e_dft_solv": -211.36198993829785, "G_gas": -211.2799442180559, "structure_gas": [[-1.6305346657179407, -0.0005537635914924373, 0.11394676996143327], [-0.19557577881732469, -8.881633170676684e-05, 0.4201177306861125], [-0.11113166285198124, -8.924086609105776e-05, 1.5085670869912795], [-2.7469884251592243, -0.0008690103278640832, -0.14508378013427273], [0.460209724585326, -1.268543922092097, -0.13264591290733913], [0.3727631207442823, -1.2958260943602677, -1.2180584901495395], [1.517139227896787, -1.2742446883631915, 0.12936025556779718], [-0.005936531865870756, -2.1641030809279087, 0.2723916405464921], [0.45934026217468915, 1.2688513285540899, -0.13256982336981699], [-0.00713594141204871, 2.1640603847174877, 0.27286180841589847], [1.5163621062150687, 1.2750450500675272, 0.12905600857042185], [0.3714885642076588, 1.2963618535214803, -1.2179432941786301]], "structure_solv": [[-1.629036658013897, -0.0005477742386574278, 0.11423748230033201], [-0.19425231578438312, -0.00011851107114997997, 0.4194539306394796], [-0.11414486834149955, -0.00012046259088229417, 1.5077309503265859], [-2.7465832032176216, -0.0007657309161108267, -0.14422347374635935], [0.458968317258501, -1.2700207764842188, -0.13430848837506257], [0.3747323003051734, -1.2966545612779539, -1.2199119032433783], [1.5145180805618994, -1.2698737310627344, 0.13090389367397498], [-0.004023095851326925, -2.1653439659243316, 0.2746173334955745], [0.4580647852349903, 1.2703114244941631, -0.13427734512357786], [-0.005217981488670073, 2.165250243368724, 0.2751626805669561], [1.513737970844062, 1.2706724823063378, 0.13043645087572975], [0.3732366684924105, 1.2972113633965074, -1.2198215113905282]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPA_e20": {"element": ["C", "H", "H", "H", "C", "H", "C", "O", "O", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.7062941176470585, -0.5634411764705883, 0.2989], [2.630794117647059, -0.6036411764705882, 1.3844], [3.6184941176470593, -0.05464117647058828, 0.008199999999999999], [2.7114941176470593, -1.587341176470588, -0.07019999999999998], [-0.860905882352941, 0.1469588235294117, -0.3877], [-0.6978058823529409, 0.5378588235294117, -1.3914], [1.518394117647059, 0.16695882352941172, -0.25379999999999997], [0.3781941176470589, -0.4548411764705883, 0.0533], [1.570994117647059, 1.1865588235294118, -0.8961], [-1.8833058823529412, -0.9678411764705882, -0.41259999999999997], [-2.0177058823529412, -1.380441176470588, 0.5875], [-2.8404058823529414, -0.5797411764705883, -0.758], [-1.569605882352941, -1.7664411764705883, -1.0825], [-1.2401058823529412, 1.2721588235294117, 0.5552], [-1.384405882352941, 0.8805588235294117, 1.5626], [-0.46790588235294106, 2.0384588235294117, 0.5771000000000001], [-2.1725058823529406, 1.7288588235294118, 0.22510000000000002]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -346.9929888860201, "e_dft_solv": -346.9984872104184, "G_gas": -346.8785933363643, "structure_gas": [[2.7053945961291213, -0.563198056169038, 0.2964820671122896], [2.632498808017883, -0.6225932054670421, 1.381188563211827], [3.612781297669493, -0.043473055881051444, 0.00998040719829468], [2.713149139648464, -1.5812278830686228, -0.08834779143169391], [-0.8574650496158075, 0.14135961358276874, -0.3862836678709717], [-0.6890609869817897, 0.5322970504629945, -1.3897636600443857], [1.5137810862733752, 0.17441984107971573, -0.24493179062125356], [0.37407413984308063, -0.46270192523530984, 0.058579149350817025], [1.5608813888152184, 1.1985985521738842, -0.8697886704831853], [-1.8844770965198976, -0.9702642756700535, -0.4108940045153636], [-2.0190574185842656, -1.3813527728157144, 0.5896249854651288], [-2.8417052091176602, -0.5830624142802211, -0.7575241983810095], [-1.5711901978969784, -1.7723247283552954, -1.076721092659054], [-1.2369424710754036, 1.2738806227026236, 0.5489823998699985], [-1.3720367249136491, 0.8914593167079484, 1.561274124651929], [-0.46715521135315985, 2.042381380856618, 0.5547317624782215], [-2.1734700903434043, 1.7258019393761337, 0.2234114166702818]], "structure_solv": [[2.7071714327258665, -0.5630548369826546, 0.2978841783708181], [2.6348961196137615, -0.6066299545435363, 1.3833893368772991], [3.6192438244417753, -0.05490840911461751, 0.0058102428870647205], [2.7096603575936884, -1.5857640721426476, -0.07435819202403446], [-0.8606828308760306, 0.14648088216008695, -0.38670466104979273], [-0.6960617290413461, 0.5355208573915654, -1.3907628346959915], [1.5186603621131811, 0.1701752262136781, -0.25010078344795417], [0.3787652662275972, -0.4522142166711493, 0.05743786831483572], [1.5707774246314812, 1.191219866365775, -0.890321023215801], [-1.8811027390757342, -0.9703555690928578, -0.41219889953387906], [-2.016278588652876, -1.3816346323929618, 0.5882472949039076], [-2.8383440734330545, -0.5841932638604563, -0.7591468821802083], [-1.5651634794210587, -1.7690547531753877, -1.0808832204669119], [-1.243646250959154, 1.272825499911368, 0.5534637701679263], [-1.3881209140727775, 0.8836630394906188, 1.5617287701838776], [-0.4732054760083302, 2.0406813746171775, 0.5744773436822509], [-2.1765687058045153, 1.727242961824761, 0.2220376912256103]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPF_e20": {"element": ["C", "H", "O", "O", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.0951785714285713, -0.5366285714285713, -0.2453928571428571], [2.7210785714285715, -1.1473285714285715, -0.904192857142857], [2.5279785714285707, 0.23057142857142854, 0.5718071428571428], [0.8162785714285714, -0.7782285714285713, -0.4835928571428571], [-0.16582142857142854, -0.05322857142857147, 0.3009071428571428], [0.21267857142857138, 0.0058714285714285275, 1.3209071428571426], [-1.4329214285714287, -0.8770285714285714, 0.24980714285714287], [-2.2108214285714283, -0.3861285714285715, 0.8326071428571428], [-1.7803214285714284, -0.9719285714285715, -0.7789928571428572], [-1.2670214285714285, -1.8720285714285714, 0.6589071428571429], [-0.34032142857142866, 1.3378714285714286, -0.27509285714285714], [0.5966785714285714, 1.8902714285714284, -0.2528928571428571], [-0.6938214285714285, 1.2733714285714286, -1.3044928571428571], [-1.0788214285714286, 1.8845714285714283, 0.3097071428571429]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -307.6753861806777, "e_dft_solv": -307.68073241825425, "G_gas": -307.58611638612825, "structure_gas": [[2.0923604378958776, -0.5274898248442066, -0.24287350527385262], [2.720116245579197, -1.1424599490110812, -0.8981322026458987], [2.516171978039607, 0.250193302056569, 0.5608262359753643], [0.8104082262383974, -0.7874378409678184, -0.4809983236218203], [-0.16482092672452842, -0.05878781678258889, 0.2997899003448225], [0.21469497848634198, 0.004335646663943808, 1.3197179570946924], [-1.4360070761354065, -0.8777749604357987, 0.25039187032882454], [-2.213716045378985, -0.3882140902094022, 0.834959746636614], [-1.7834412420680914, -0.9722330037675464, -0.7783092405362608], [-1.27112005142581, -1.8746635230748891, 0.6548056593796788], [-0.33435835511074824, 1.334501816129819, -0.2748612881821525], [0.6050609623917154, 1.8820951448341499, -0.24483745510313534], [-0.6819474740387935, 1.27246379702347, -1.306409064394796], [-1.073401657747311, 1.8854713023859204, 0.3059297099977449]], "structure_solv": [[2.09482869375953, -0.5383620329984757, -0.24358966421408196], [2.7205173367342663, -1.1490017935897499, -0.9024936976912773], [2.5274320184569965, 0.22778638551696148, 0.5745449910287949], [0.8158188502181979, -0.778827139725182, -0.4828753463028458], [-0.16627357542134133, -0.0524116657669411, 0.30051459936614655], [0.21205789394742405, 0.008161794280753119, 1.3202671615805228], [-1.4336713524665279, -0.8760501930037597, 0.2513705399518272], [-2.2080510959127038, -0.3893560902841778, 0.8422447156267533], [-1.7869942654931676, -0.9651469094190097, -0.7758879173963339], [-1.264363624882418, -1.8732180358117023, 0.653405456494169], [-0.3395194537104839, 1.337930625100292, -0.2781900830865435], [0.5973662585687374, 1.8905558554226687, -0.2545011506961392], [-0.6897750291699242, 1.271883366518463, -1.3084636104409875], [-1.079372654626288, 1.88605583376161, 0.30365400578073726]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBF_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.070035294117647, -0.27158823529411763, 0.23427647058823528], [-2.6509352941176467, -0.4607882352941176, 1.2329764705882353], [-4.124835294117647, -0.7035882352941176, -0.1336235294117647], [-2.3085352941176467, 0.4921117647058824, -0.5374235294117647], [-1.0335352941176472, 0.8968117647058823, -0.007923529411764704], [-0.822335294117647, 1.8584117647058824, -0.4703235294117647], [-1.1223352941176472, 1.0490117647058825, 1.0696764705882353], [0.039464705882352846, -0.11958823529411766, -0.3330235294117647], [-0.22263529411764715, -1.0782882352941177, 0.12347647058823527], [0.06546470588235287, -0.27498823529411764, -1.4139235294117647], [1.4081647058823528, 0.3325117647058823, 0.1638764705882353], [1.6543647058823527, 1.2957117647058825, -0.28902352941176473], [1.3647647058823527, 0.49811176470588236, 1.2429764705882353], [2.498464705882353, -0.6819882352941177, -0.1575235294117647], [2.5728647058823526, -0.8416882352941176, -1.2337235294117646], [3.470264705882353, -0.34608823529411764, 0.20127647058823528], [2.281364705882353, -1.6440882352941175, 0.3079764705882353]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -346.9681280812838, "e_dft_solv": -346.9774696571224, "G_gas": -346.8532274267653, "structure_gas": [[-3.073828431606281, -0.274286694810405, 0.23217644920088115], [-2.6514388305451257, -0.4411581629215782, 1.2378101152827725], [-4.112173119222589, -0.7258007932563156, -0.12937046053616819], [-2.3052858139693893, 0.49873480909910556, -0.5407924997106925], [-1.040957209896691, 0.8965719007339271, -0.010376576377107084], [-0.8214819967777325, 1.8604839404176774, -0.4658229295393735], [-1.123574067605278, 1.047672895258092, 1.06986280322934], [0.03837986392549654, -0.11669728684099476, -0.33345063464736024], [-0.22462181079216686, -1.0780551918241776, 0.11771768058156716], [0.06139821982772134, -0.2722348251313778, -1.4141396688599597], [1.407700137528433, 0.3315102459373621, 0.1641608027023812], [1.6566156261612133, 1.2957504605039298, -0.2857770594231747], [1.3660458502617163, 0.4968779281071361, 1.2437801515964233], [2.498337494941804, -0.6826771666854105, -0.1579368192776397], [2.5733688265628305, -0.8414328167001217, -1.2340011991859658], [3.470686084988, -0.3495416845123241, 0.20124466079835848], [2.2808291762174377, -1.6457175573735134, 0.3049151841673091]], "structure_solv": [[-3.0698847483553444, -0.27400142974231656, 0.23673550664587778], [-2.6557306793263487, -0.4528340276172786, 1.2394076187389902], [-4.1200513115594655, -0.7151305138209281, -0.133454190123569], [-2.308656260886671, 0.48845487560165457, -0.5366124326452651], [-1.0344841166679348, 0.8963032305912658, -0.008115358581370788], [-0.8246961922924402, 1.8578826455271673, -0.4707163933727608], [-1.122532215514022, 1.0481949532876453, 1.0693973498757812], [0.0402103271485366, -0.11831583392367413, -0.3341586068997169], [-0.2208850222435744, -1.0778757337895144, 0.12109513710787985], [0.06643344953142424, -0.27263444215920646, -1.4150996945835856], [1.4084778211817557, 0.33391084096817136, 0.1635877031729905], [1.6554060829102295, 1.2975506531778138, -0.28793112159790074], [1.3644580492365603, 0.4983018212097403, 1.242787386256616], [2.4985829849754606, -0.6808569881851969, -0.1585366772687147], [2.5730767155497407, -0.8390543723437307, -1.2349319781152526], [3.4705655209667827, -0.3466700260493597, 0.20114983573704664], [2.2797095953452855, -1.643225652732108, 0.30539591565390944]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBN_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.2111, 0.07431666666666667, 0.0], [0.8359000000000001, 0.5649166666666666, 0.0], [0.7042, 1.1975166666666663, 0.8789], [0.7042, 1.1975166666666663, -0.8789], [3.2824999999999998, -0.33418333333333333, 0.0], [-0.18599999999999994, -0.5781833333333334, 0.0], [-0.018900000000000028, -1.2037833333333334, 0.8769], [-0.018900000000000028, -1.2037833333333334, -0.8769], [-1.6069, -0.03298333333333332, 0.0], [-2.3317, -0.8448833333333333, 0.0], [-1.7877999999999998, 0.5817166666666667, 0.8821], [-1.7876999999999998, 0.5818166666666666, -0.8821]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 1, "e_dft_gas": -211.3535599635351, "e_dft_solv": -211.36128629496903, "G_gas": -211.27897140073654, "structure_gas": [[2.21526157228378, 0.07300705102911734, 4.508781078333333e-06], [0.8392260117412079, 0.5644765876748045, 1.3473170699581507e-06], [0.7026189082498067, 1.198006967833096, 0.8777560480626396], [0.7026231278696337, 1.1980079845542948, -0.877753165106409], [3.28518982310276, -0.33664648639407396, 6.892881162780486e-06], [-0.185361772031335, -0.5752217335623143, -1.9272619879811907e-06], [-0.016546996708246393, -1.2030178966412772, 0.8749824956564483], [-0.016544069503509555, -1.2030158956622126, -0.8749873528808501], [-1.6080228417031386, -0.033755441642957205, -2.1128324049861426e-06], [-2.334105359489832, -0.8444942759513894, -2.9483436038583077e-05], [-1.7921770695106058, 0.5813049993965342, 0.8814440033084288], [-1.7921613343006222, 0.581348139366125, -0.8814212544892174]], "structure_solv": [[2.211483482338614, 0.07407891829622647, 2.9495458432782184e-06], [0.836232413401249, 0.564597193494564, 1.0763487976701643e-06], [0.704578826870295, 1.1971565779764177, 0.8787095048201469], [0.7045810578516751, 1.1971551984505873, -0.8787087910119654], [3.2828951318427184, -0.3344696755243291, 4.446879844104246e-06], [-0.18621396001286208, -0.5782828131162947, 3.55066594742148e-07], [-0.019774200474302672, -1.2040166453612795, 0.876748345441127], [-0.019776343348703134, -1.2040170528301615, -0.8767470125512034], [-1.6070558210642643, -0.03263895839244928, -5.752047374672058e-06], [-2.3324043285033964, -0.8440718747505516, -2.8981984095357042e-05], [-1.7872896326373022, 0.5822249689119492, 0.8820610854601607], [-1.787256626263701, 0.5822841628455703, -0.8820372259679151]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}}

==> plots/ecwindow/output/pyscf_ox_output.json <==
{"ACN+_e20": {"element": ["C", "C", "H", "H", "H", "N"], "structure_init": [[-0.9040833333333331, 0.0011666666666666691, -0.0572], [0.4860166666666669, 0.0011666666666666691, -0.052399999999999995], [0.7296166666666666, -0.01223333333333333, 1.0448], [0.8948166666666666, -0.9240333333333333, -0.4647], [0.8964166666666666, 0.9333666666666667, -0.446], [-2.102783333333333, 0.0005666666666666691, -0.024499999999999994]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -132.29295633846965, "e_dft_solv": -132.3920044595974, "G_gas": -132.27695913218204, "structure_gas": [[-0.9130222288433232, 0.0011458704695650912, -0.05712992832123598], [0.4873920524979489, 0.0007263454048469786, -0.0430876244640881], [0.7449831912715228, -0.011874674214957994, 1.0489942011628999], [0.8966852383713136, -0.9215137901947068, -0.46782524752189975], [0.8978086182183835, 0.93058742123416, -0.4491363418624767], [-2.1138468715161323, 0.0009288273010369724, -0.03181505899321405]], "structure_solv": [[-0.9040433955562702, 0.001715761912133445, -0.06132266914426204], [0.4868038300024118, 0.0008352837471130814, -0.0509273678564332], [0.7258212752917, -0.013137815153928138, 1.048338903635041], [0.8962344202795272, -0.9241704534759192, -0.462971614645385], [0.8980712679386282, 0.9331371962382634, -0.4434892027629282], [-2.1028873979559846, 0.0016200267319018888, -0.02962804922583751]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "Aceto+_e20": {"element": ["C", "H", "H", "H", "C", "C", "H", "H", "H", "O"], "structure_init": [[0.0, 1.3147999999999997, -0.1586300000000001], [0.768, 1.2251, -0.9247299999999999], [0.1704, 2.1458, 0.5136699999999998], [-0.9843, 1.3683, -0.6266299999999999], [0.0, -2.2204460492503132e-17, 0.5995699999999999], [0.0, -1.3147999999999997, -0.1586300000000001], [-0.1704, -2.1458, 0.5136699999999998], [-0.768, -1.2251, -0.9247299999999999], [0.9843, -1.3683, -0.6266299999999999], [0.0, -2.2204460492503132e-17, 1.79307]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -192.77475058082717, "e_dft_solv": -192.86270548611242, "G_gas": -192.72093408599972, "structure_gas": [[0.0005909375930390339, 1.3223553557725496, -0.15711651191279083], [0.7695255302318269, 1.2452756713303126, -0.9258224990289561], [0.1698514297756008, 2.153356560668547, 0.5184069714481485], [-0.9836856350540251, 1.3855460435031295, -0.6279021075294611], [2.140388625002543e-14, -4.8512505149770585e-14, 0.5953161426104709], [-0.0005909375930631067, -1.3223553557724061, -0.1571165119135529], [-0.16985142977560902, -2.153356560668699, 0.5184069714471051], [-0.7695255302318117, -1.2452756713300124, -0.9258224990297095], [0.9836856350539497, -1.3855460435028977, -0.62790210753033], [7.093112884357924e-14, -2.7394686731333785e-13, 1.7895521514389108]], "structure_solv": [[0.026902662939296135, 1.3153383270563304, -0.1579140292269819], [0.8133528311722739, 1.221472127703467, -0.9048778311448251], [0.18802990263487, 2.1450398633789214, 0.5181343588152013], [-0.9446989452588583, 1.3771688371701511, -0.6505852934713153], [3.2955160433094776e-13, 1.0108803753731698e-12, 0.5981778754221624], [-0.026902662939960967, -1.3153383270548595, -0.15791402922557082], [-0.18802990263538402, -2.1450398633770793, 0.5181343588175783], [-0.8133528311732493, -1.2214721277045681, -0.9048778311433369], [0.9446989452577347, -1.3771688371716613, -0.6505852934705423], [1.4467247875285277e-12, 1.532550223716916e-12, 1.7923077146326125]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "BA+_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.83966, -0.7174349999999999, 0.00012000000000000335], [-3.78116, -1.338235, -0.89378], [-4.747260000000001, -0.122735, -0.00017999999999999665], [-3.78156, -1.337735, 0.89452], [-0.2981599999999999, 0.5725649999999999, -7.999999999999666e-05], [-0.3885599999999999, 1.185565, 0.89552], [-0.3884599999999999, 1.185765, -0.8954799999999999], [-2.62656, 0.142765, 0.00012000000000000335], [-1.4667599999999998, -0.34603500000000004, -0.0002799999999999966], [-2.83336, 1.3898650000000001, 0.0006200000000000033], [0.9395399999999999, -0.279135, -7.999999999999666e-05], [0.93424, -0.9208350000000001, -0.8824799999999999], [0.9343400000000002, -0.9207349999999999, 0.88242], [2.18864, 0.600765, -0.0002799999999999966], [2.1732400000000003, 1.251565, -0.87688], [2.1732400000000003, 1.251965, 0.87602], [3.46054, -0.23763500000000004, 2.000000000000335e-05], [4.34634, 0.39486499999999997, -0.0002799999999999966], [3.50074, -0.8772349999999999, 0.88202], [3.50064, -0.877935, -0.88158]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -385.9253312547806, "e_dft_solv": -386.00220195928006, "G_gas": -385.78701940811123, "structure_gas": [[-3.855601628789446, -0.7092825653562546, 0.0001889422586230444], [-3.804416366314096, -1.3344669570198249, -0.8926409438630417], [-4.761469446477991, -0.1096219615999018, -0.00021835799577660857], [-3.8048175866969047, -1.3337440880546088, 0.8935551217012132], [-0.2883864544564189, 0.5687743028095033, -5.378374473952334e-05], [-0.3858978866652994, 1.1820268469800443, 0.8959614018517961], [-0.3858742581643408, 1.1820954589306845, -0.896022835839598], [-2.632649153661806, 0.14473576065542193, 0.0001389082700731495], [-1.477327165797776, -0.34858239353020815, -0.00011752434308127878], [-2.8360912968923198, 1.3941161043859254, 0.00040958359657013925], [0.945684377308767, -0.28505255714994954, -7.50510139534649e-05], [0.9415925838488148, -0.9271425587060207, -0.8823716286609682], [0.9417158970138391, -0.9270328766170151, 0.8823011380338659], [2.195936342047339, 0.5990915839639683, -0.0002197135349576276], [2.1806612184219443, 1.2498360736654, -0.8772140862531327], [2.180661339710723, 1.2501365919475063, 0.8765530194510537], [3.468217081724207, -0.23925816824242505, -7.14915320657304e-05], [4.349440505557658, 0.39797634394449366, -0.00026861760330119006], [3.5143511379002996, -0.8770853656065042, 0.8821309374584797], [3.51427076038623, -0.8775195754004416, -0.8819650182371165]], "structure_solv": [[-3.841273245349001, -0.7134263190157341, 0.00016128023675247478], [-3.78396586296307, -1.334153357536622, -0.8940050720338086], [-4.746371124633681, -0.11500968548409146, -0.0002317136524235465], [-3.7843631970024063, -1.3334392082419184, 0.8948528475854369], [-0.2982785358171296, 0.5711084490693263, -3.208065369638559e-05], [-0.39071501522214364, 1.18428587028652, 0.8950218520730355], [-0.39066106060975836, 1.1844499754360702, -0.8949804121535894], [-2.6255303356406294, 0.14297901360271015, 0.0001246647465076368], [-1.466908708533229, -0.3482064046199365, -0.00016845393515746025], [-2.8292811259492723, 1.3903484904068604, 0.00046205672113165745], [0.9396218356852934, -0.2803573633442783, -7.601132634373646e-05], [0.933411966951323, -0.9220753216148164, -0.8824005962034508], [0.9335618122075227, -0.9219696382487075, 0.8823241060505176], [2.189123493865928, 0.5987626318813496, -0.00023638010330567617], [2.173917901029175, 1.2495186492485033, -0.8768080918117453], [2.1739062038810593, 1.249873933430441, 0.876072337789181], [3.461277681226621, -0.23918940611960512, -5.606808606369602e-05], [4.346303625117832, 0.39443907371856507, -0.00029846662988319253], [3.503160141590947, -0.8787035520076136, 0.881814817910148], [3.5030635501557845, -0.8792358308444281, -0.8815406165226497]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DEC+": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "O", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-2.4671622769447922e-17, 0.2855222222222222, 6.1679056923619804e-18], [1.0949, -0.3421777777777778, 0.0002000000000000062], [-1.0949, -0.3421777777777778, -0.0001999999999999938], [2.3747, 0.42202222222222213, 0.0005000000000000062], [2.3666, 1.0401222222222222, -0.894], [2.3668, 1.038822222222222, 0.896], [-2.3747, 0.42202222222222213, -0.0004999999999999938], [-2.3666, 1.0401222222222222, 0.894], [-2.3668, 1.038822222222222, -0.896], [-2.4671622769447922e-17, 1.5861222222222222, 6.1679056923619804e-18], [3.4765999999999995, -0.5948777777777777, -0.00039999999999999384], [4.4262, -0.0630777777777778, -0.0001999999999999938], [3.4273999999999996, -1.2189777777777777, 0.8886], [3.4271, -1.2176777777777779, -0.8902999999999999], [-3.4765999999999995, -0.5948777777777777, 0.0004000000000000062], [-3.4271, -1.2176777777777779, 0.8902999999999999], [-4.4262, -0.0630777777777778, 0.0002000000000000062], [-3.4273999999999996, -1.2189777777777777, -0.8886]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -421.8420754943791, "e_dft_solv": -421.9157212538994, "G_gas": -421.7250567139192, "structure_gas": [[-2.6790157006316925e-12, 0.28660019915249685, 2.5956996024623353e-13], [1.096334637710863, -0.3369415805295883, 0.00017034087016873204], [-1.0963346377162797, -0.33694158053001577, -0.00017034086984775372], [2.3859448162896535, 0.42435873410584884, 0.0003068261877104544], [2.3752159319889716, 1.0435961739534094, -0.8948057806530851], [2.3754417391610465, 1.0427843742730372, 0.8959766580336166], [-2.3859448162951074, 0.4243587341050215, -0.0003068261876781844], [-2.3752159319935453, 1.043596173952679, 0.8948057806531523], [-2.3754417391652423, 1.0427843742721457, -0.8959766580337174], [-1.6024289979954266e-12, 1.5898832406975563, -6.92372648233238e-14], [3.483844137763197, -0.5973508520576367, -0.00029984028165154627], [4.437791375197362, -0.07201100867977892, -0.00019575532690237747], [3.433158904994502, -1.2217292233115642, 0.8884587884443743], [3.432921242656239, -1.2209483376592023, -0.889592037599268], [-3.4838441377603973, -0.5973508520646345, 0.00029984028161251787], [-3.4329212426460676, -1.2209483376651369, 0.8895920375994629], [-4.4377913751969995, -0.0720110086921614, 0.00019575532671105728], [-3.4331589049841753, -1.2217292233175971, -0.8884587884445511]], "structure_solv": [[2.1617209964037406e-12, 0.28725575301404643, 1.4835914824538922e-13], [1.0945202925239825, -0.3408210451342162, 0.0001415262325650424], [-1.094520292515622, -0.3408210451426774, -0.00014152623218217512], [2.3741450657372356, 0.42360639404460465, 0.00018125926687732714], [2.365012540583183, 1.0408962930594925, -0.8947035983682832], [2.3652815125332176, 1.0402535316453487, 0.8955068195628944], [-2.3741450657257994, 0.4236063940403158, -0.0001812592667686951], [-2.3650125405659703, 1.0408962930557148, 0.8947035983679226], [-2.3652815125155366, 1.0402535316414638, -0.895506819562393], [-2.72711742149184e-12, 1.587982473360659, 6.877375746143619e-14], [3.474347351775356, -0.5957204491952292, -0.00035700895654603343], [4.426008895777925, -0.06771325961810558, -0.0003203568951159986], [3.4219230503896845, -1.219372934877071, 0.8886959375981816], [3.4216421493782474, -1.218747643139108, -0.889830792915094], [-3.474347351784971, -0.5957204491807583, 0.00035700895648306205], [-3.421642149399616, -1.2187476431259607, 0.8898307929148912], [-4.426008895779701, -0.06771325958908575, 0.00032035689469863294], [-3.4219230504105766, -1.219372934864179, -0.8886959375978939]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMC+": {"element": ["C", "O", "O", "C", "H", "H", "H", "C", "H", "H", "H", "O"], "structure_init": [[1.6666666666738845e-05, -0.14640833333333333, 1.6666666666667582e-05], [1.0918166666666669, -0.7797083333333334, 0.00011666666666666757], [-1.0917833333333333, -0.7797083333333334, 1.6666666666667582e-05], [2.361616666666667, -0.03840833333333335, -8.333333333333242e-05], [3.1165166666666666, -0.8121083333333334, 0.00031666666666666757], [2.4101166666666667, 0.5632916666666666, -0.9016833333333332], [2.410016666666667, 0.5638916666666666, 0.9013166666666667], [-2.3616833333333327, -0.03840833333333335, 1.6666666666667582e-05], [-2.4101833333333333, 0.5634916666666666, 0.9016166666666666], [-2.4099833333333334, 0.5637916666666666, -0.9013833333333333], [-3.116483333333333, -0.8122083333333334, -0.0002833333333333324], [1.6666666666738845e-05, 1.1524916666666667, 1.6666666666667582e-05]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -343.184928830534, "e_dft_solv": -343.27634369996076, "G_gas": -343.12742083362025, "structure_gas": [[-2.1942599024307053e-05, 0.09729728169195204, -2.1265393924520814e-05], [1.0620949451191952, -0.7432148365923479, 4.850017985803735e-05], [-1.0620428971375655, -0.7431881230753458, 2.428104955935044e-05], [2.3230785454189116, -0.126083670442519, 3.637988471832237e-05], [3.068777893852741, -0.9091145218465245, 0.00013758290723840316], [2.3887992984893214, 0.5466753661848877, -0.8721895092597016], [2.3887338879248365, 0.5468649545129687, 0.8721172253673839], [-2.323089681377568, -0.12603955686057683, -2.1549881473613414e-05], [-2.388853320077045, 0.5467238315648395, 0.872171738875203], [-2.3887971007758546, 0.5467423993084048, -0.8721986574988384], [-3.0687350991008633, -0.9091216822240442, -3.794477332384968e-05], [5.547026178566792e-05, 1.2724585577810996, -6.678145653701111e-05]], "structure_solv": [[-0.05002106558935142, 0.0888857843391849, 0.00012803803655289048], [1.1306207786757079, -0.7914457802883258, 7.662758818606795e-05], [-1.0451644257259682, -0.7139344976883287, -0.00019776314479287005], [2.32388210611526, -0.19219017524143242, -0.0002469493249325929], [3.129855478294739, -0.910797654074499, 5.5062362901591145e-05], [2.3648259713774524, 0.5868526148599004, -0.8148745078647909], [2.3648342217649407, 0.5876968389275422, 0.8135489000146787], [-2.353479537287786, -0.0774498662083656, 9.071501180265635e-05], [-2.443273288026263, 0.5304807243539371, 0.8952837339738822], [-2.4436458462375734, 0.5304159316781654, -0.8951089901321505], [-3.060830253034956, -0.8950967029396955, 0.0002584176445718471], [0.08239585966301508, 1.256582782290664, 0.0009867158347768024]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMF+_e20": {"element": ["C", "H", "O", "N", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[1.3655583333333332, -0.7587333333333333, -0.010649999999999977], [1.2595583333333333, -1.845333333333333, 0.0002500000000000228], [2.3777583333333334, -0.1379333333333332, -0.004249999999999977], [0.10165833333333324, -0.0673333333333332, -0.027249999999999976], [-1.1215416666666669, -0.8081333333333331, -0.001049999999999976], [-1.7307416666666666, -0.4422333333333332, 0.8309499999999999], [-1.6703416666666666, -0.5856333333333331, -0.92325], [-0.9274416666666666, -1.8708333333333331, 0.08615000000000002], [0.08645833333333323, 1.3661666666666668, -0.015049999999999975], [0.14305833333333323, 1.6846666666666668, 1.03515], [0.9636583333333333, 1.7452666666666665, -0.53095], [-0.8476416666666668, 1.7200666666666669, -0.44005]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -248.14620003139967, "e_dft_solv": -248.23546458654084, "G_gas": -248.0767539475701, "structure_gas": [[1.3710359516723094, -0.7662191058446883, -0.017713632456804865], [1.266427508984614, -1.8553607436804571, 0.004422549773864148], [2.37432658155789, -0.1401799859664526, -0.02925930377085058], [0.09726587383445427, -0.0686595941351064, -0.02452492801050265], [-1.1342068840125246, -0.8043017277353535, 0.0001434531028419501], [-1.7656571654785909, -0.41526686889768877, 0.8043923007111045], [-1.663374490550715, -0.6187208321038817, -0.9432567104224496], [-0.9477456796639593, -1.8665939116663801, 0.12432464959990774], [0.0949963254740656, 1.368207550024495, -0.007980736370372924], [0.177988100545064, 1.688711159684156, 1.041415664288011], [0.970632908247184, 1.7417179260110545, -0.5346171836357809], [-0.8416890306095116, 1.7366661343113383, -0.4173461228091588]], "structure_solv": [[1.327763029494857, -0.8190633479806756, -0.10049840729080178], [1.1740055438298578, -1.8995328745105842, -0.06433159216771862], [2.364859374687534, -0.24701428410425155, -0.18344701051105894], [0.09871127784025027, -0.06974159502681004, -0.02643488525232512], [-1.1533562405686164, -0.7561385079312357, 0.0667009699828495], [-1.740184739956647, -0.3106818619475228, 0.8727979315482519], [-1.6998360295025556, -0.5791981113106015, -0.8680688996505831], [-0.9996539800346965, -1.8184909030480412, 0.21809633571247208], [0.1475921015208376, 1.3629383302425677, -0.0077331645356810376], [0.22136613535537164, 1.6709694593181048, 1.0446994702329908], [1.0340736899613634, 1.707134035974382, -0.5303990098260659], [-0.7753401625991906, 1.7588196602867723, -0.421381738227285]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EA+_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "H"], "structure_init": [[-2.4497999999999998, -0.6234928571428572, 2.142857142856907e-05], [-2.3937, -1.244192857142857, -0.8942785714285714], [-3.3552, -0.02559285714285714, 0.00042142857142856907], [-2.3933, -1.244892857142857, 0.8937214285714287], [1.1003, 0.6504071428571429, 2.142857142856907e-05], [1.0096, 1.2622071428571429, 0.8950214285714286], [1.0094999999999998, 1.2622071428571429, -0.8948785714285713], [-1.2331, 0.23170714285714286, 2.142857142856907e-05], [-0.07600000000000004, -0.2626928571428571, 0.00012142857142856907], [-1.4343, 1.4797071428571429, 2.142857142856907e-05], [2.3209, -0.2198928571428571, -7.857142857143094e-05], [2.3484, -0.8447928571428571, -0.8894785714285713], [3.1983, 0.4242071428571429, 2.142857142856907e-05], [2.3484, -0.8448928571428571, 0.8893214285714286]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -307.31086347116366, "e_dft_solv": -307.3904017406874, "G_gas": -307.2282532893774, "structure_gas": [[-2.4596070091210187, -0.6210697756402771, -1.2813008520342085e-05], [-2.4094164799557474, -1.2455385745551322, -0.8935629219849738], [-3.364663744599539, -0.020060662322295208, 0.0003747015791152258], [-2.4090377642893364, -1.2461982362143977, 0.8930491070007169], [1.110004398200958, 0.6495957811169745, 6.196222546942547e-05], [1.012175461860777, 1.2618962095841013, 0.895426247891961], [1.0120937502844018, 1.2619736773052375, -0.895241000161824], [-1.2359744147991696, 0.23128104161955082, 3.295275707659616e-05], [-0.08046637582010187, -0.26415602076781813, 8.572945569186615e-05], [-1.4366057350144252, 1.4804995546013615, -1.9555015274338165e-05], [2.3290637266836067, -0.2211770678147369, -3.259449513867074e-05], [2.362768618482508, -0.8454463255321398, -0.8897822403333924], [3.206873037221506, 0.42399737407564353, 9.216139314846447e-06], [2.362792530864527, -0.8455969754543352, 0.8896112079495405]], "structure_solv": [[-2.4515105154647254, -0.620099937618419, -4.130110783656869e-07], [-2.39746666753663, -1.240394902168705, -0.8946844591487839], [-3.353493533614022, -0.017026166928647214, 0.0003708168293042434], [-2.397097516989885, -1.2410751420055088, 0.8942036571647155], [1.0995805537153152, 0.6463274532750503, 6.769671894122029e-05], [1.0061306991893268, 1.258062137511965, 0.8944628359726792], [1.0060034964187898, 1.258152330738867, -0.8942787866417531], [-1.2316391130295508, 0.23028485657187114, 4.3660127180146804e-05], [-0.07612192557786535, -0.26761190136584134, 0.00010603645631005979], [-1.4290312268630583, 1.478715170007626, -5.7453720767520795e-05], [2.322251889666875, -0.22077499958127336, -4.0154638750873566e-05], [2.352459139628189, -0.8453648361559576, -0.8894935632406695], [3.1974400214298777, 0.42632751095942983, 1.250503964042147e-05], [2.352494699024738, -0.8455215732404235, 0.8892876220929382]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EC+_e20": {"element": ["O", "C", "C", "H", "H", "H", "H", "O", "C", "O"], "structure_init": [[0.7699, 1.0956, -0.0586], [-0.6667, 0.7631, 0.0644], [-0.6667, -0.7631, -0.0644], [-0.9797999999999998, 1.1259, 1.0362], [-1.1734, 1.2752, -0.7432], [-1.1734, -1.2752, 0.7432], [-0.9797999999999998, -1.1259, -1.0362], [0.7699, -1.0956, 0.0586], [1.405, 0.0, -1.3877787807814458e-18], [2.695, 0.0, -1.3877787807814458e-18]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -342.00052638266845, "e_dft_solv": -342.0727516099412, "G_gas": -341.9539356459407, "structure_gas": [[0.7695605708980138, 1.0955574737661105, -0.05880647243918052], [-0.6664678005830906, 0.765326354649721, 0.06453722577765132], [-0.666467800587919, -0.7653263546475865, -0.06453722577672717], [-0.9820451883573277, 1.132477817184088, 1.03563123093743], [-1.1745869450214175, 1.2825358443880808, -0.7413418806673073], [-1.1745869450260344, -1.282535844384262, 0.7413418806696442], [-0.9820451883653409, -1.1324778171814012, -1.0356312309357107], [0.7695605708931141, -1.0955574737669511, 0.058806472437104275], [1.409555071787782, -1.6760145210919862e-12, -2.02161528847801e-12], [2.697523654362667, -6.3902632156389005e-12, -8.522773389061109e-13]], "structure_solv": [[0.7075206488324244, 1.1013100488634826, -0.05962164446145743], [-0.6057491491643293, 0.756342912022476, 0.06788053605195182], [-0.6057511408252723, -0.7563415870124659, -0.06788125001563074], [-0.9659516973585388, 0.9117439120340474, 1.1282431511154825], [-1.2452137155656708, 1.3845812528343346, -0.5545812028935638], [-1.2452159279017663, -1.3845708302772053, 0.5545898963910147], [-0.9659601410297415, -0.9117536546114726, -1.1282401640220288], [0.7075186948426697, -1.101309598206802, 0.05961807067293866], [1.5264698667589223, -2.3867332789719633e-06, -3.566092114517298e-05], [2.6923325615781963, -6.894736862822676e-08, 2.8268031760656792e-05]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[1.924572727272727, 0.5164454545454545, 9.09090909090809e-06], [2.622872727272727, 1.3638454545454544, -9.09090909090919e-05], [2.4716727272727272, -0.6210545454545454, -9.09090909090919e-05], [0.6933727272727273, 0.7099454545454545, 0.00010909090909090809], [-0.22402727272727274, -0.47555454545454545, 0.00010909090909090809], [0.027272727272727226, -1.0391545454545454, -0.8957909090909091], [0.027072727272727245, -1.0389545454545455, 0.896109090909091], [-1.6215272727272727, 0.060445454545454524, -9.09090909090919e-05], [-2.304527272727273, -0.7873545454545453, 9.09090909090809e-06], [-1.8084272727272728, 0.6558454545454546, 0.8902090909090908], [-1.808327272727273, 0.6555454545454545, -0.890490909090909]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -267.97262864108166, "e_dft_solv": -268.0466437067154, "G_gas": -267.9135128541404, "structure_gas": [[1.9337277241019803, 0.5182634895750464, -0.0001925323516372253], [2.629333327959386, 1.3711109631180667, 6.157567543523394e-05], [2.4905644019937023, -0.6172395527302496, 0.00018038366822227168], [0.7042555699949993, 0.7079883742072707, -6.265375215007021e-05], [-0.23319393874571012, -0.4828633090762148, 4.052012062176537e-05], [0.0234922408022315, -1.0434776628028182, -0.897865722292641], [0.023451484626399063, -1.043282000802249, 0.8980762610591365], [-1.626456404145012, 0.06177986823177865, -4.7708507481826044e-05], [-2.314266516535514, -0.7839003454028617, 7.227170360974515e-05], [-1.8154558426984748, 0.655936017631204, 0.8908107819669556], [-1.815452047354437, 0.655684158052694, -0.8910731772900713]], "structure_solv": [[2.0634251673586794, 0.4024307209222717, 4.179268362609921e-05], [2.6048459508261486, 1.345546958092645, 0.001077844684413258], [2.433220120557214, -0.7054913403508903, -0.0015940084267391577], [0.6453961779359702, 0.7099076024153427, 0.0003521858202097784], [-0.22900843941297763, -0.29181980073088754, 0.0002242835656279082], [0.08587108297200245, -1.0781379367603705, -0.7710905941083029], [0.08497400051487555, -1.0775083088221649, 0.7726512789213601], [-1.656631432480247, 0.09358487473226809, -0.00029904919172997257], [-2.2787683747855265, -0.7954694216582029, -0.00016871856472420592], [-1.876962677700897, 0.698798418575472, 0.8810486588077905], [-1.8763615757527234, 0.6981582335929505, -0.8822436742039623]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EMC+": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "H", "O", "C", "H", "H", "H"], "structure_init": [[-0.7780133333333332, 0.014793333333333323, 0.014853333333333347], [0.38868666666666674, -0.4620066666666667, 0.024853333333333342], [-1.7771133333333333, -0.7590066666666666, 0.015253333333333348], [1.5602866666666668, 0.46119333333333323, 0.015453333333333347], [1.4590866666666669, 1.0807933333333335, -0.8723466666666666], [1.4863866666666667, 1.0615933333333332, 0.9185533333333332], [-3.1327133333333332, -0.19210666666666668, -0.008446666666666651], [-3.272913333333333, 0.4112933333333333, 0.8827533333333332], [-3.250613333333333, 0.3845933333333333, -0.9203466666666666], [-3.779513333333333, -1.0578066666666666, -0.003546666666666652], [-0.9556133333333331, 1.3024933333333335, 0.003353333333333348], [2.7805866666666668, -0.4102066666666667, -0.012646666666666653], [3.6574866666666668, 0.23439333333333331, -0.016246666666666652], [2.818986666666666, -1.0461066666666665, 0.8685533333333333], [2.794986666666666, -1.0239066666666665, -0.9100466666666667]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -382.52586301857013, "e_dft_solv": -382.6028754999294, "G_gas": -382.43556999687485, "structure_gas": [[-0.7803608576234876, 0.014216245944501712, 0.004903456169718704], [0.3859304491792256, -0.45792774834343997, 0.011286739720745525], [-1.7823917664155216, -0.75702485118124, 0.00423984138636216], [1.5706445024373785, 0.4645329598625437, 0.01007334888375385], [1.471392200224268, 1.0843398989689634, -0.8791592485998955], [1.4849379708580366, 1.0664188068061649, 0.9127325499171781], [-3.142678594247478, -0.1956595166373289, -0.0032543207123454346], [-3.2793949435311776, 0.398334310420908, 0.8957779180103531], [-3.2724098540742728, 0.39120455554659056, -0.9080007623208306], [-3.7858242159483164, -1.06543821456872, -0.0023288561095274594], [-0.9611795705126943, 1.304184596675894, -0.0012067792990664195], [2.7883530454932024, -0.4099990809135017, -0.008083878714186277], [3.6676850835971986, 0.23266274750009175, -0.00658437883541711], [2.8234814297882695, -1.0448096842971142, 0.8740223097260013], [2.811815120776294, -1.0250350257819616, -0.9044179392239842]], "structure_solv": [[-0.7696660525948646, 0.11717784063942449, -0.005597415693246554], [0.31778387368244587, -0.5196370138141819, -0.015965042877699717], [-1.8690356378156094, -0.5057025302643118, -0.02043151334867993], [1.6058250390356434, 0.23328043665022757, 0.0035890494769247713], [1.6087788531432752, 0.8592424863452869, -0.8851858126145306], [1.5938829487982578, 0.8404825115444975, 0.905334950493237], [-3.125506692917378, 0.25607482072863547, -0.0055058341048928395], [-3.1629820157428705, 0.8424351190572773, 0.9067538217305381], [-3.1642318150734856, 0.8755601156990912, -0.8954663701497704], [-3.8946441591130623, -0.5028766355081692, -0.018776078013712977], [-0.7626194736435133, 1.4170444806398985, 0.020814374952254258], [2.695693180223568, -0.796756335407788, 0.0025567970320609307], [3.6520967247809697, -0.27759011118123766, 0.01839554789935335], [2.628232104408618, -1.429693285789071, 0.8839782165495341], [2.6463931227007094, -1.4090418993448282, -0.8944946914907431]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "FEC+_e20": {"element": ["C", "C", "C", "H", "H", "H", "F", "O", "O", "O"], "structure_init": [[0.3901900000000001, 0.9378500000000002, -0.014109999999999984], [0.8244899999999998, -0.5017499999999999, 0.24438999999999997], [-1.34031, -0.41244999999999993, -0.16880999999999996], [0.38779, 1.55435, 0.8766899999999999], [0.92699, 1.39285, -0.83861], [1.33479, -0.69905, 1.18009], [1.49159, -1.0181499999999999, -0.78441], [-2.5418099999999995, -0.8251499999999999, -0.36390999999999996], [-1.01291, 0.7820499999999999, -0.43271], [-0.46080999999999994, -1.2105499999999998, 0.30139000000000005]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -441.24097880899285, "e_dft_solv": -441.33013720230986, "G_gas": -441.20359971035026, "structure_gas": [[0.4163271334825242, 0.9280549689396218, -0.023920043601736902], [0.8234228805667607, -0.5273234091785608, 0.21284350383154743], [-1.357398463237278, -0.37811446896634915, -0.12082623124142447], [0.4529432834056843, 1.5474210472514793, 0.867008759640986], [0.9443188613321061, 1.3730792766926005, -0.861694427950306], [1.372888595331513, -0.7498522448601649, 1.1228393319629384], [1.4107358828412655, -1.0527485969474433, -0.8485344143516586], [-2.575249595898969, -0.7541088061612257, -0.2798281783664295], [-0.9998245254655536, 0.8067035251471877, -0.40748404705569075], [-0.48816405235907295, -1.1931112919183733, 0.3395957471288551]], "structure_solv": [[0.5636245620886082, 0.8430655640173685, -0.06305299070656642], [0.7304855780516646, -0.6572112622985282, 0.1605905018792356], [-1.4059319417970062, -0.13846431408894522, -0.02327798258363412], [0.7782973130183113, 1.4375440665833976, 0.8172830768395982], [1.0891762830648295, 1.192177228153663, -0.9442618023986268], [1.2859097826421624, -0.9633188481131635, 1.0394300741777416], [1.1733685823473945, -1.2809095630843326, -0.927741759539989], [-2.6790054941379484, -0.30434034701016704, -0.08747944147256909], [-0.8791110142208546, 0.9725174209921503, -0.3274344783579884], [-0.6568136511278962, -1.1010599452689462, 0.35594480213615776]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MB+": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[3.0716764705882356, -0.19389999999999993, -0.31439999999999996], [3.4214764705882357, -0.9409, 0.397], [3.7797764705882355, 0.6219, -0.3973], [2.9366764705882353, -0.6879, -1.276], [-0.3575235294117645, -0.4905999999999999, 0.7796000000000001], [-0.4149235294117645, 0.393, 1.4108], [-0.8925235294117644, -1.3916, 1.0623999999999998], [1.7673764705882355, 0.33260000000000006, 0.13870000000000002], [0.8265764705882354, -0.7595999999999999, 0.2661], [1.4023764705882353, 1.4275, 0.3788], [-1.3972235294117645, 0.05680000000000004, -0.5837], [-0.8223235294117646, 0.9268000000000001, -0.8886], [-1.3103235294117646, -0.7921999999999999, -1.2537], [-2.7343235294117645, 0.31420000000000003, -0.00019999999999999182], [-2.7289235294117646, 1.1120999999999999, 0.7373000000000001], [-3.3427235294117645, 0.6532, -0.8528], [-3.2051235294117646, -0.5813999999999999, 0.39599999999999996]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -346.61565651037324, "e_dft_solv": -346.6928668280662, "G_gas": -346.5062536165653, "structure_gas": [[3.095892426722162, -0.19970378933274333, -0.30964080542579003], [3.433604352815742, -0.9131938557136983, 0.4422770549042249], [3.80301438639686, 0.6160536754237055, -0.41133385903544106], [2.988414689320022, -0.7391306129122781, -1.2507154434077319], [-0.3504639223558573, -0.4857760718950195, 0.7649945496155424], [-0.3857240291232402, 0.3973710920258805, 1.4014415216180778], [-0.8845909654565189, -1.3827701753873256, 1.0667719241723446], [1.7827765135444698, 0.3456583959864056, 0.09176488672951887], [0.8198099386098788, -0.7664137775844085, 0.23185422400694625], [1.3910350552079, 1.4326069814967737, 0.29306270986453364], [-1.4112750966940422, 0.07360628446656979, -0.5710639971043318], [-0.85684562292666, 0.9606532069521034, -0.8678859932039088], [-1.32101269761538, -0.7539794962778192, -1.2685169259957738], [-2.753011484053429, 0.2972432913037317, 0.023470212676804183], [-2.7610126110397424, 1.0703815106925696, 0.7878926259846266], [-3.370363069152, 0.6617331753026882, -0.8130117536239312], [-3.2202478641992465, -0.6143398345491623, 0.3886390682265403]], "structure_solv": [[3.0623024873533673, -0.18957188287538765, -0.42841504552186777], [3.443225368226279, -0.8866017982607507, 0.31680365786361747], [3.763245766458084, 0.6192514093873648, -0.5961401009189689], [2.8887718113533962, -0.7482891023525206, -1.3473926915178103], [-0.3158127602858374, -0.41946733679332293, 0.829519461777167], [-0.35435224673063265, 0.5053368506440024, 1.4003374197745488], [-0.8289933870837428, -1.3027313861596126, 1.195952354782426], [1.7761959362854327, 0.36539590507607916, 0.042970182336534976], [0.8472299674855727, -0.7175963036051751, 0.28537940172364906], [1.416350616773234, 1.4732351395922978, 0.22398921118069898], [-1.418377465842863, 0.026051732421823674, -0.5229534980906719], [-0.8882919076315212, 0.9050127009072048, -0.8798166674017225], [-1.3128478123876037, -0.8452346930337732, -1.1606853951413632], [-2.7503133516274443, 0.2505302822667704, 0.08529982493933327], [-2.7583137506264013, 1.06218308286588, 0.8076000127859637], [-3.3867641065464955, 0.5549022163644673, -0.7597992721316378], [-3.183255164975116, -0.6524068162660802, 0.5073511434922925]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MEK+_e20": {"element": ["C", "H", "H", "C", "C", "H", "H", "H", "O", "C", "H", "H", "H"], "structure_init": [[0.5989769230769231, -0.4302538461538461, -0.10021538461538461], [0.40107692307692305, -1.1756538461538462, 0.6715846153846153], [0.4686769230769231, -0.9022538461538463, -1.0784153846153846], [-0.664823076923077, 0.4833461538461538, -0.03681538461538459], [-2.0228230769230766, -0.20025384615384617, 0.0367846153846154], [-2.8079230769230765, 0.5188461538461538, -0.1610153846153846], [-2.003923076923077, -1.0187538461538461, -0.6785153846153846], [-2.083923076923077, -0.5942538461538462, 1.0520846153846153], [-0.5408230769230769, 1.6589461538461538, -0.0447153846153846], [1.911176923076923, 0.2954461538461538, 0.0564846153846154], [2.703476923076923, -0.44845384615384615, -0.010515384615384598], [2.0587769230769233, 1.0290461538461537, -0.7317153846153847], [1.9820769230769228, 0.7842461538461538, 1.0249846153846154]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -232.08802357926913, "e_dft_solv": -232.17144757779525, "G_gas": -232.00835525441332, "structure_gas": [[0.6094003006947564, -0.42092433557483455, -0.1318889427640307], [0.40272905032801226, -1.2040869467160038, 0.6010218682444695], [0.4967816368091987, -0.8497228235864112, -1.1343299206164306], [-0.6736128710606922, 0.4821382481164575, -0.05444393601837889], [-2.025436942271333, -0.21857516259767548, 0.04953301802410745], [-2.819631588750718, 0.4689128118523517, -0.22082028562088635], [-1.9903845169293197, -1.0984697952572229, -0.5890896559743755], [-2.1086549526031892, -0.5226153375769169, 1.0957496074714532], [-0.5643092968118614, 1.6577974190711384, -0.07578276819586616], [1.9139172052396651, 0.3070516630595361, 0.07673856720300558], [2.7126475983689824, -0.4312165583357341, 0.0038063491544032837], [2.0792918939213054, 1.0665848758370666, -0.6830698476665966], [1.9672624830661187, 0.7631259417072488, 1.0625759467603988]], "structure_solv": [[0.5631110747055745, -0.4613745661312769, -0.16058104877439275], [0.29189718236752826, -1.278297683886168, 0.5095751884328067], [0.409224645939397, -0.794313211667625, -1.1914744044333223], [-0.623037050399526, 0.5394509539186606, 0.00873710648606346], [-2.0317726757795147, -0.03813952801015585, 0.025410008971967896], [-2.7561227547331897, 0.7550603154121863, -0.11049548450895472], [-2.074636697928562, -0.7932372553910982, -0.7553734918489178], [-2.1290905546299275, -0.5088625330975315, 1.0047680819253721], [-0.40559432243261045, 1.6962485561448457, 0.11802993103168327], [1.9278729427025123, 0.12732269673258154, 0.09292191314408942], [2.656407570872513, -0.6692534449012957, -0.04938560148882012], [2.152928485163433, 0.930264842279895, -0.6038503883227601], [2.0188121542038044, 0.4951308587056207, 1.1117181893370514]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "H"], "structure_init": [[1.1719875, 0.525725, -2.499999999999768e-05], [1.9107875, 1.337525, 0.0015750000000000022], [1.6560875, -0.639675, -0.0007249999999999977], [-0.04871249999999999, 0.7836249999999999, -0.0015249999999999977], [-1.0135125, -0.332075, -2.499999999999768e-05], [-1.9791125000000003, 0.14682499999999998, -0.07202499999999998], [-0.8038124999999999, -0.9552749999999999, -0.864225], [-0.8937125, -0.866675, 0.936975]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -228.65441915269724, "e_dft_solv": -228.74645556061668, "G_gas": -228.6212614271052, "structure_gas": [[1.1601851134935657, 0.5711039430591813, 0.006251168522758667], [1.8596633521592538, 1.420156807045994, -0.0036617998417196986], [1.7007794664556113, -0.5703908009934752, 0.04659605203068976], [-0.06968111353133506, 0.7728868119296859, -0.021763630723787866], [-1.008404927312707, -0.37576749577931595, -0.00857700198379422], [-1.9874971118743978, 0.08211810121617867, -0.0500600243283437], [-0.8035578293660102, -0.9806064342093473, -0.8880254987763713], [-0.8514869500269785, -0.9195009322733764, 0.9192407351002068]], "structure_solv": [[1.1635601204813646, 0.5502856604479833, -0.004338120370152648], [1.882593228699837, 1.3797118826483354, -0.02181411720327503], [1.6759324208624962, -0.6017557182618481, 0.037800144098068436], [-0.06305820484302849, 0.7789107720876334, -0.02579304856305551], [-1.0080868446459812, -0.35432946115241115, -0.00023612886874518506], [-1.9828756440865996, 0.10987360444618993, -0.034551017295683654], [-0.818511417471182, -0.9652456265555894, -0.8771728452362827], [-0.8495536589896082, -0.8974511136597759, 0.9261051334433983]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MP+": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "H"], "structure_init": [[2.3668214285714284, -0.3823714285714286, -0.21216428571428575], [2.5839214285714283, -1.0992714285714287, 0.5789357142857143], [3.187621428571428, 0.3121285714285714, -0.3460642857142857], [2.177221428571428, -0.9427714285714286, -1.1272642857142858], [-1.1096785714285713, -0.13487142857142853, 0.8008357142857143], [-1.0598785714285714, 0.8287285714285714, 1.3042357142857142], [-1.7127785714285715, -0.9311714285714285, 1.2325357142857143], [1.1491214285714284, 0.3688285714285714, 0.1423357142857143], [0.04452142857142849, -0.6024714285714285, 0.35773571428571427], [0.9044214285714285, 1.5082285714285715, 0.2649357142857143], [-2.023878571428572, 0.22362857142857143, -0.6031642857142857], [-2.9620785714285716, 0.5190285714285714, -0.14396428571428568], [-1.4765785714285715, 1.0291285714285714, -1.0784642857142857], [-2.0687785714285716, -0.6967714285714286, -1.1704642857142857]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -307.29569356905927, "e_dft_solv": -307.3764156814567, "G_gas": -307.213183412595, "structure_gas": [[2.3840579826654693, -0.3766049795425283, -0.20232876870086117], [2.5966907374338066, -1.0679979022915507, 0.6137934975699608], [3.204642136525414, 0.31847487006294983, -0.3457482231223554], [2.2126004246446906, -0.9682083621548007, -1.102129717001713], [-1.1221872889010274, -0.15366781449178812, 0.7923742784132473], [-1.0511747685076378, 0.7995068173239445, 1.3169386694718337], [-1.7200718222849007, -0.9495863553399314, 1.2363145689541382], [1.1632007127842088, 0.38464623413531446, 0.11445804288076973], [0.027397561337013907, -0.6274337163076223, 0.336302535113451], [0.8788649193022338, 1.507948066408921, 0.21752834725427933], [-2.026769411067027, 0.23132366035216767, -0.5903147520320059], [-2.9693911613596904, 0.5324124005758809, -0.1400147329053214], [-1.484865641137946, 1.0422779863410674, -1.0642084929347881], [-2.0929943814349685, -0.6730909050743856, -1.182965252961316]], "structure_solv": [[2.358840832702656, -0.2948060330447154, -0.3182727007854006], [2.6507062641083436, -0.9892427917647091, 0.46873675394198133], [3.140963735459591, 0.4304660938257439, -0.5081985066609815], [2.142390903467837, -0.8779811702302224, -1.2130638718913778], [-1.0717895197265224, -0.1735177013505173, 0.8605731427131501], [-1.0419915432244644, 0.797020342280644, 1.352034079046506], [-1.63094696232745, -0.9868621810564112, 1.3179470279696457], [1.1317331785424984, 0.4100610111579707, 0.09432765095653095], [0.0832137258233865, -0.6019992056025258, 0.38180675762215993], [0.846389559741797, 1.54039064938044, 0.21473450475040207], [-2.0392292666647545, 0.1462427498930585, -0.5204573760974264], [-2.9739499230842155, 0.41300801784216906, -0.03759743327831443], [-1.5293035021793473, 0.9662320797480747, -1.0118956975748272], [-2.067027482630759, -0.779011861066252, -1.0806743307329063]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PA+_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[3.2046705882352944, -0.5675941176470588, -1.7647058823533998e-05], [3.1935705882352945, -1.190494117647059, 0.8942823529411764], [4.063970588235295, 0.0947058823529412, -1.7647058823533998e-05], [3.1936705882352943, -1.190494117647059, -0.8942176470588236], [-0.4250294117647059, 0.4481058823529412, -1.7647058823533998e-05], [-0.3823294117647058, 1.0669058823529411, -0.8953176470588234], [-0.3822294117647058, 1.0672058823529411, 0.8949823529411765], [1.929670588235294, 0.19760588235294116, -1.7647058823533998e-05], [0.8103705882352942, -0.37789411764705877, 8.2352941176466e-05], [2.0415705882352944, 1.456605882352941, -0.000117647058823534], [-1.5933294117647057, -0.49799411764705886, 8.2352941176466e-05], [-1.534529411764706, -1.135694117647059, 0.8818823529411765], [-1.534529411764706, -1.135994117647059, -0.8814176470588235], [-2.897829411764705, 0.2939058823529412, -1.7647058823533998e-05], [-3.746829411764706, -0.3847941176470588, 8.2352941176466e-05], [-2.970429411764706, 0.9281058823529412, 0.8828823529411763], [-2.970429411764706, 0.9278058823529413, -0.8831176470588236]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -346.6184138067392, "e_dft_solv": -346.69621199091, "G_gas": -346.50679613206603, "structure_gas": [[3.2174891358523405, -0.5588276702425682, 1.0903159796423268e-05], [3.2132527203847348, -1.1856918353835377, 0.8931983391800263], [4.076112531809843, 0.10676658926258686, -1.3350914675711661e-05], [3.213281577571048, -1.185780702012208, -0.8931146496105754], [-0.4353553933278946, 0.4454237901532817, -4.769841811581458e-05], [-0.3871831287867354, 1.0644164922668524, -0.896211846354047], [-0.3871429394017428, 1.0646639265343891, 0.8959429183519682], [1.9344212350306216, 0.20138873358981915, -5.09436119719892e-05], [0.8191452157882247, -0.37736204607835355, 3.658430886255325e-05], [2.0433355600182708, 1.462528388419438, -0.00020078264728152397], [-1.5998475117803868, -0.5032259919379068, 0.00010824834559684286], [-1.540709564462738, -1.1413368825021695, 0.8818145976726625], [-1.5407294778733116, -1.1416006637162042, -0.8814080196382539], [-2.9052652331409967, 0.29158022448631465, 3.1687883456593987e-06], [-3.751404139419617, -0.39009998947383107, 0.00011271250254323253], [-2.984692485357368, 0.9237102491866863, 0.8836521844782655], [-2.984708102905522, 0.9234473874485041, -0.8838323655931819]], "structure_solv": [[3.2329061652477193, -0.3639860039028436, -0.0001937818159303954], [3.259403232885825, -0.9859143250272548, 0.8944579059348613], [4.049924236352196, 0.3497889513456987, -0.000437821287590271], [3.259214449351901, -0.9862990284698695, -0.894582618530455], [-0.45296893435017865, 0.4236818958710092, -2.6814023053468213e-05], [-0.448710458906651, 1.0434197025627494, -0.895485019488648], [-0.4485985575073629, 1.043714860799124, 0.8952232715329986], [1.9134552017802666, 0.3218895421889652, -0.0001971521725765701], [0.8327487624016569, -0.32250403857304943, 1.0405264127271349e-05], [1.9482793092152526, 1.5854016853693265, -0.0004220295527595107], [-1.557042813067518, -0.5965848903062889, 0.0002053726383378626], [-1.4550511809142235, -1.2291524155790432, 0.8816348185603015], [-1.4551924685969717, -1.2294027815102022, -0.8810581465715968], [-2.911403453749757, 0.1063655793584221, 0.00021619809224881806], [-3.7126421643789644, -0.6283519036447577, 0.00041242945928779797], [-3.02707794435365, 0.7341146005960884, 0.8830875321114684], [-3.0272433814036943, 0.7338185689538343, -0.8828445501427674]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PC+": {"element": ["C", "C", "O", "C", "O", "O", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-0.2203076923076922, 1.1947692307692308, 0.013792307692307694], [0.32259230769230773, -0.16623076923076927, 0.4686923076923077], [-0.8702076923076922, -1.0502307692307693, 0.2372923076923077], [-1.853707692307692, -0.28753076923076926, 0.010492307692307695], [-3.0362076923076917, -0.7810307692307693, -0.1387076923076923], [-1.6770076923076922, 0.9678692307692308, -0.07130769230769231], [-0.07080769230769222, 1.989069230769231, 0.7341923076923076], [0.10389230769230784, 1.4808692307692306, -0.9817076923076924], [0.47669230769230786, -0.2086307692307693, 1.5423923076923076], [1.4841923076923078, -0.6969307692307692, -0.3151076923076923], [2.329392307692308, -0.027430769230769272, -0.1564076923076923], [1.758492307692308, -1.688530769230769, 0.0344923076923077], [1.252992307692308, -0.7260307692307693, -1.3781076923076923]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -381.32059663092645, "e_dft_solv": -381.40295520133753, "G_gas": -381.24825106073615, "structure_gas": [[-0.19081827174871135, 1.2007886227064457, 0.018717772062797195], [0.30538200018222084, -0.18128906421084764, 0.4701789902922586], [-0.9083210162666039, -1.0275018756520085, 0.1864002582026733], [-1.868586730498397, -0.23317709861516084, -0.03639675442599356], [-3.061822823550298, -0.6862230934144339, -0.21605655803129037], [-1.6521117281374957, 1.0203061886197469, -0.08491058302386571], [-0.02467266090638643, 1.9928937618176559, 0.7403705663306819], [0.1553986887554221, 1.4831893679238244, -0.9721236564161682], [0.4219615284189555, -0.24633204193869074, 1.5493375458959884], [1.47886145940696, -0.7356908369631834, -0.28063322972865523], [2.3465664002922795, -0.1079859281667722, -0.07303727125966653], [1.703678785360458, -1.7458156047863547, 0.05189122881083973], [1.2944843686910852, -0.73316239732977, -1.353738308712847]], "structure_solv": [[-0.2185166067461633, 1.195154693424769, 0.015813134496223288], [0.3235991490822385, -0.1661153461850122, 0.4707176914700425], [-0.871643622520959, -1.048972246348182, 0.23835074000012443], [-1.85312396125435, -0.28468680904754307, 0.010833511058007528], [-3.0370503731995844, -0.7748993708641932, -0.13998645232651388], [-1.6751216404756823, 0.9700773619616555, -0.07102257176942241], [-0.06767146895897895, 1.99157959743213, 0.7332601059944573], [0.10580707983623175, 1.4786831290580071, -0.98038208624442], [0.4787267252209992, -0.2105718360405934, 1.5441406207695414], [1.4822667965897176, -0.6989194604380609, -0.31580716014973753], [2.3310077630207013, -0.03351069415051255, -0.15958920747544264], [1.753843063167476, -1.6916504056206185, 0.03164892507241129], [1.247877096238861, -0.7261686131847647, -1.3779772508944552]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PCN+_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "H"], "structure_init": [[1.4990999999999999, 0.008911111111111092, -0.07166666666666666], [0.19779999999999992, 0.49901111111111107, -0.05556666666666667], [0.2892999999999999, 1.0055111111111112, 0.9808333333333333], [0.1087999999999999, 1.4037111111111111, -0.6725666666666666], [2.6207000000000003, -0.3789888888888889, -0.019666666666666666], [-0.9670000000000001, -0.4640888888888889, -0.025366666666666662], [-0.7856, -1.3037888888888889, 0.6386333333333334], [-1.8625999999999998, 0.07161111111111108, 0.26933333333333337], [-1.1005, -0.8418888888888889, -1.0439666666666667]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -171.6108410126334, "e_dft_solv": -171.7036735562972, "G_gas": -171.5700914618463, "structure_gas": [[1.5057318608618222, 0.016444717242117986, -0.07262006472839654], [0.20283485185373948, 0.5216392160211722, -0.048292193993014806], [0.263290139776319, 0.9971370572357202, 0.99396268468326], [0.11308599980409995, 1.4037069721049187, -0.6942391912875923], [2.623510016001157, -0.39680467111131495, -0.027018156067986826], [-0.965734776015057, -0.46411422595750973, -0.024646075030521377], [-0.7816316123165878, -1.300458055175795, 0.6441863536173298], [-1.866385022670537, 0.06387201372936148, 0.2722715040626839], [-1.0947014572946872, -0.841423024088536, -1.0436048612558708]], "structure_solv": [[1.4913774011435692, -0.1506901420065326, 0.05300572218965302], [0.2561946613190948, 0.4607865628115484, -0.1334024675922197], [0.3385046651596812, 1.1281565359855354, 0.8104696926209963], [0.30600278933155917, 1.23712790968867, -0.907189802104131], [2.5525148175366126, -0.634564727600077, 0.279024613219202], [-1.008080036497477, -0.3625165219789907, -0.023241282133112308], [-0.9498166587691541, -1.0956595059207652, 0.7749876601960815], [-1.8531053292780522, 0.30119275629376, 0.12407563463488998], [-1.133592309857616, -0.8838328673463585, -0.9777297710053392]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.578864285714286, 0.12167142857142858, -0.18586428571428573], [2.522864285714286, 0.8094714285714286, -1.0432642857142855], [3.724164285714286, -0.38302857142857144, -0.01866428571428573], [1.6273642857142858, -0.1541285714285714, 0.5655357142857143], [0.28336428571428585, 0.45347142857142847, 0.3349357142857143], [0.0832642857142859, 0.9753714285714287, 1.2655357142857144], [0.38346428571428587, 1.1607714285714288, -0.48576428571428576], [-0.6956357142857141, -0.6534285714285715, 0.05643571428571427], [-0.40193571428571406, -1.1806285714285714, -0.8510642857142857], [-0.6747357142857142, -1.3637285714285714, 0.8822357142857141], [-2.092435714285714, -0.05592857142857141, -0.10006428571428573], [-2.8132357142857134, -0.8450285714285715, -0.2987642857142857], [-2.399235714285714, 0.4639714285714286, 0.8068357142857142], [-2.126135714285714, 0.6511714285714286, -0.9280642857142857]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -307.27808454202875, "e_dft_solv": -307.3642484632769, "G_gas": -307.19233748195677, "structure_gas": [[2.546417351682176, 0.10193007735014649, -0.27638038495636474], [2.4120189484758834, 0.6605428675350095, -1.2175511490560547], [3.7089631472293947, -0.3783007389424958, -0.1446932121127178], [1.664617342642665, -0.051532802596967825, 0.5828890623377561], [0.27700461819165817, 0.5025795997636702, 0.3727756157252492], [0.0754586758107712, 0.9928870031685957, 1.320606517097722], [0.3514877296043265, 1.2374195037275706, -0.42911673047314675], [-0.65981211467114, -0.6334920289220883, 0.07278591034929556], [-0.3602590949896174, -1.1246469968979695, -0.8547330912635343], [-0.6033481723790022, -1.3675807037473324, 0.8762549567907204], [-2.081831938215764, -0.08229264716910763, -0.051550348310540194], [-2.7688973144008897, -0.8945642429157308, -0.2726926408506823], [-2.404323516839706, 0.38758741695158105, 0.8763094302135519], [-2.157495662134912, 0.6494636926953758, -0.8549039354903057]], "structure_solv": [[2.564638464953592, 0.059597468323642815, -0.26605254670226564], [2.4934873736906265, 0.7596842978607989, -1.1126449831126999], [3.6968821876095075, -0.48900510364844263, -0.1569929488892312], [1.6397302168600736, -0.18907686206730565, 0.52657473764233], [0.3032345609009245, 0.45319857504504396, 0.35145218406914414], [0.13956602890155034, 0.951915377108466, 1.3015650794304698], [0.39555823687421404, 1.1818038660849766, -0.45134748385549256], [-0.7008252350856115, -0.6302262278660481, 0.06699770205680604], [-0.43221825328430125, -1.1377140764522946, -0.8594697274671543], [-0.6722450812687285, -1.3620276144688346, 0.8735957523457284], [-2.0924691442256407, -0.012442879778265635, -0.046442336182196516], [-2.826864923963955, -0.7892736684437105, -0.24349224221850418], [-2.3725059355114997, 0.4934328868035256, 0.8766456886908968], [-2.135968496439385, 0.7101339614855307, -0.8603888757907568]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "VC+_e20": {"element": ["O", "O", "C", "O", "C", "H", "C", "H"], "structure_init": [[-0.4691625000000001, -1.1085999999999998, -0.00011250000000000001], [-0.4691625000000001, 1.1085999999999998, 8.75e-05], [-1.3038625000000001, 2.7755575615628914e-17, -1.25e-05], [-2.4644625, 2.7755575615628914e-17, -0.00011250000000000001], [0.7725374999999999, -0.7005, -1.25e-05], [1.5807374999999997, -1.4142, -0.00011250000000000001], [0.7725374999999999, 0.7005, 8.75e-05], [1.5808375000000001, 1.4142, 0.0001875]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -340.81331013919373, "e_dft_solv": -340.91111937890946, "G_gas": -340.79029062058305, "structure_gas": [[-0.4631058941142486, -1.1128781478526, -0.00012638111118242653], [-0.4630185987295725, 1.1131923677948594, 8.119891200164306e-05], [-1.3154386346259552, 0.00019049795808687595, -1.3221843247308952e-05], [-2.468733800654299, 0.00036940850028899214, -9.853608663711985e-05], [0.7735367659518637, -0.7019941537283182, -4.1525158282872946e-05], [1.5822954467514063, -1.4184476639574934, -8.896681365024827e-05], [0.7731947818932633, 0.7011661073022117, 9.7838413194816e-05], [1.5812699335280422, 1.4184015839834785, 0.00018959368779884216]], "structure_solv": [[-0.4688821113916997, -1.1088417271330842, -0.00012463051415902387], [-0.468988959515353, 1.1091071889271018, 6.555902107620784e-05], [-1.3041135403216484, 0.00013646031090422842, 1.925331989525451e-05], [-2.4647621470565664, 0.00018015372825276718, -0.00010863967917016224], [0.7734728146532198, -0.7011245568827807, -3.4239091022690025e-05], [1.5803885911782687, -1.4160047412100254, -8.203297379581752e-05], [0.773107865087474, 0.7007128703158338, 8.763833255260383e-05], [1.5797774873658765, 1.4158343519435097, 0.00017709158454552187]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBA+_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "O", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.415435, 0.6018050000000001, -0.25914499999999996], [-3.302735, 1.5165050000000002, 0.322755], [-4.3300350000000005, 0.08220500000000006, 0.0067550000000000335], [-3.391735, 0.826905, -1.325445], [0.09876499999999998, -0.721695, 0.07575500000000002], [-0.07603499999999996, -1.629095, -0.5006449999999999], [0.07166500000000003, -0.9305949999999997, 1.1458549999999998], [-2.217835, -0.23269499999999993, 0.02285500000000003], [-1.051035, 0.17900500000000008, -0.20484499999999997], [-2.446435, -1.381195, 0.49995500000000004], [1.354265, 0.0035050000000000636, -0.33784499999999995], [1.2447650000000001, 0.27390500000000007, -1.3905449999999997], [2.5247649999999995, -0.9681949999999999, -0.19704499999999994], [3.448165, -0.47459499999999993, -0.494045], [2.634065, -1.2919949999999998, 0.8392550000000001], [2.391965, -1.850595, -0.8218449999999999], [1.5682649999999998, 1.262205, 0.49555499999999997], [0.731665, 1.954205, 0.40925500000000004], [1.6945649999999999, 1.002205, 1.5481550000000002], [2.468365, 1.778205, 0.16525500000000004]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -385.92817000010007, "e_dft_solv": -386.0048310983009, "G_gas": -385.7897945732673, "structure_gas": [[-3.4330817932961524, 0.5341323309006557, -0.28491221938693784], [-3.341791938004835, 1.4401680960670293, 0.3162031890723219], [-4.338298778802368, -0.008919231174686034, -0.028073267955291588], [-3.423102520116964, 0.7901297939599025, -1.3455060203628555], [0.12474519634311498, -0.7280849688245623, 0.028979189054849603], [-0.023123667905050396, -1.619413156754481, -0.5808340432960939], [0.06968715617078602, -0.9697863910891403, 1.0920829689172213], [-2.2123412917597483, -0.28218761289766014, -0.025011700607691707], [-1.0576808906101773, 0.1557011566387503, -0.2503655298922608], [-2.4175534699114705, -1.4438122269610474, 0.436776236330297], [1.3726649770651191, 0.037129022934716475, -0.3257798697737243], [1.3025023555697042, 0.31201880316908864, -1.3810940076255005], [2.557724457906819, -0.9133307269287392, -0.14027370375780468], [3.478894955250985, -0.4014111835295962, -0.4093706541736166], [2.6446265205892323, -1.2270769435084823, 0.9010745442469746], [2.4717707005845257, -1.8019608939814467, -0.7646597350437442], [1.518834036581847, 1.2926458809202785, 0.5274702850498831], [0.6810174891586682, 1.9770046144735443, 0.4006429437535125], [1.599140772219691, 1.0312179186756611, 1.584310614007867], [2.425365732952992, 1.8258357179064582, 0.24834078145146432]], "structure_solv": [[-3.4199775792401046, 0.5773657894155686, 0.07257168741711584], [-3.2226676624527166, 1.4933633942449098, 0.6293802077582643], [-4.28958614595227, 0.06219694842911819, 0.467152516289978], [-3.5464304414347834, 0.7982998290155926, -0.9873239571486029], [0.10893397424263393, -0.7398052512983149, -0.050021696596329435], [-0.08563844205226638, -1.5911823325310883, -0.6995854469665286], [0.1443759368896912, -1.0493069924939886, 0.9954190808663916], [-2.1960629210984135, -0.2590936244812756, 0.18736198714848384], [-1.0692353250334803, 0.15808432809826578, -0.18466331108231748], [-2.3591486741489036, -1.4113306857416388, 0.681753649366074], [1.3304547031187606, 0.04474073397426159, -0.4566088203004224], [1.1718459348864654, 0.39264993738681714, -1.4797454686646192], [2.5239832990278384, -0.9094791567934188, -0.4375728192040831], [3.422506794628905, -0.37859214585090284, -0.7458023499573302], [2.6901125034762, -1.2958882409521657, 0.5692163065633429], [2.376700008886986, -1.7528556093294525, -1.1111491220837086], [1.555672873899428, 1.240173321050541, 0.4626926341897817], [0.7070511278206634, 1.9226907096361667, 0.4559345733115777], [1.720421689852354, 0.9039069623950491, 1.4880219205701108], [2.4366883445794714, 1.7940620856545006, 0.1429684284871613]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-2.7732941176470587, -0.30931176470588245, -0.11118235294117645], [-2.839494117647059, -1.3601117647058825, -0.43088235294117644], [-3.852094117647059, 0.33188823529411754, -0.2555823529411764], [-1.7530941176470587, 0.22808823529411756, 0.3531176470588236], [-0.4894941176470589, -0.5540117647058824, 0.5047176470588235], [-0.2807941176470589, -0.48231176470588244, 1.5693176470588235], [-0.7105941176470588, -1.5818117647058823, 0.22421764705882355], [0.5807058823529411, 0.08478823529411757, -0.3454823529411764], [0.25640588235294115, 0.035988235294117564, -1.3874823529411764], [1.8466058823529412, -0.7578117647058824, -0.18418235294117646], [2.6381058823529413, -0.34511176470588245, -0.8065823529411765], [2.1892058823529412, -0.7423117647058824, 0.8515176470588234], [1.684305882352941, -1.7938117647058822, -0.4795823529411764], [0.8228058823529409, 1.5374882352941177, 0.05001764705882355], [-0.07289411764705889, 2.145488235294118, -0.06568235294117646], [1.149305882352941, 1.5982882352941177, 1.0896176470588235], [1.604305882352941, 1.9645882352941175, -0.5758823529411765]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -346.59611565574903, "e_dft_solv": -346.6817950760263, "G_gas": -346.4869880535835, "structure_gas": [[-2.768196952636076, -0.2886956702616515, -0.2661079441143509], [-2.6001509755043495, -1.3047880012342576, -0.6436092280719676], [-3.634190018274955, 0.452325953612652, -0.49776484507638835], [-1.7408392210936934, 0.1131094228952223, 0.6496593825971495], [-0.6517472939809994, -0.614707184747504, 0.7496868280069818], [-0.11854624093388588, -0.45143348453737564, 1.6823769081314972], [-0.6927184892905573, -1.626918488207999, 0.3478559814957064], [0.6372630837979225, 0.13816126111595864, -0.37872378425368375], [0.07310724893292991, 0.00012958613845411016, -1.302143958344372], [1.8011192246218868, -0.7778167630583662, -0.21357123005507953], [2.553087727649446, -0.43166160191185454, -0.9364936618100305], [2.2497410574733188, -0.7065007825385096, 0.775853906284534], [1.5795633796375925, -1.8136823980972134, -0.460070512593318], [0.7758161414369386, 1.5509979229794888, 0.06426233152184474], [-0.15921534522808015, 2.1035855540615445, 0.03310282472240048], [1.2355282442850057, 1.6327548992091807, 1.0484679756592832], [1.4603784291158415, 2.025139774570662, -0.652780974097483]], "structure_solv": [[-2.720710274044134, -0.5272500323611855, -0.07822201911066966], [-2.432677980225773, -1.4613653037691254, -0.5705598828059969], [-3.73415063038256, 0.05688287049012887, -0.1623817330335109], [-1.7098080918367922, -0.01640375991558804, 0.7555560371129683], [-0.5487130199212239, -0.6445013340465702, 0.8081019123342107], [0.018372384331856145, -0.39690220330728804, 1.699732006784838], [-0.5209067525690627, -1.6638481675462928, 0.43033814560925937], [0.6050870483348775, 0.17147632193329623, -0.4241954968696766], [0.0016083432089274436, -0.07374615732348169, -1.2975722844063624], [1.8555188988223354, -0.6193768280992614, -0.28369716569244346], [2.525159735514875, -0.23733068589089487, -1.066372552043947], [2.344638384449435, -0.45520344187970035, 0.673993235983643], [1.7144347264353406, -1.6804368292158884, -0.4709454702416627], [0.6233639575630928, 1.6073170904388632, -0.04654226306408357], [-0.36330804523282084, 2.060435071106787, -0.05498008092184716], [1.1184137178361346, 1.7758550518978495, 0.9081256404939337], [1.223677597267005, 2.1043983375419755, -0.8203780300701288]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBN+_e20": {"element": ["C", "C", "H", "N", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-1.5874000000000001, -0.23899166666666666, -0.13154166666666667], [-0.22040000000000015, -0.2401916666666667, -0.4812416666666667], [-0.040200000000000125, -0.007791666666666668, -1.5312416666666666], [-2.703, -0.20939166666666664, 0.1764583333333333], [0.6933999999999999, -1.1903916666666665, 0.1966583333333333], [0.4819999999999999, -2.1705916666666667, -0.26564166666666666], [1.7330999999999999, -0.9525916666666666, -0.006441666666666666], [0.49949999999999994, -1.2838916666666667, 1.2620583333333335], [0.23799999999999988, 1.4391083333333332, 0.14845833333333333], [-0.45270000000000016, 2.0905083333333336, -0.3704416666666666], [0.09879999999999989, 1.334208333333333, 1.2167583333333334], [1.2588999999999997, 1.4300083333333333, -0.21384166666666662]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -210.93615976027243, "e_dft_solv": -211.0245114343805, "G_gas": -210.8676307401603, "structure_gas": [[-1.4807134666608412, -0.14411003300049022, -0.16111992457468638], [-0.136462783605747, -0.22924181585240105, -0.528307671120106], [0.03264430952148954, -0.05581184143241837, -1.589988412479819], [-2.592588968829613, 0.0014928669280237128, 0.19588195493233204], [0.749898190966152, -1.229136454869231, 0.15663138084352432], [0.529887011611398, -2.212874434312517, -0.2708991707851681], [1.794743609313716, -1.0037756480009123, -0.042307645242066476], [0.5665594370241424, -1.2724459482520218, 1.2278550163312627], [0.13993611947759274, 1.381651185728731, 0.15968817250991127], [-0.4889067558575714, 2.1102505376612726, -0.3368966357181104], [0.005030843265770284, 1.319953509911495, 1.2327626261264761], [1.1834561234444383, 1.4080130877603658, -0.15896026020443227]], "structure_solv": [[-1.55410778967236, -0.13570895555352655, -0.4403366760402694], [-0.1492928794569389, -0.19917497728577724, -0.557085307829202], [0.21948679108358277, 0.07440073753935908, -1.5462503006230799], [-2.70263405232353, -0.0539347576672676, -0.3186602528790968], [0.5851458538704009, -1.2336610561250911, 0.20917623898967763], [0.39042316418657536, -2.1791642967905767, -0.32645589413432596], [1.656022814069763, -1.0589447369810867, 0.18558812348238046], [0.21485300666345797, -1.3540478258547661, 1.2243003150715737], [0.26579854771924627, 1.4254450109103678, 0.23240136078655446], [-0.285848874881041, 2.134910684865341, -0.36963133106880014], [-0.07285752990771661, 1.2835271545320694, 1.2501481442814117], [1.3344594028250465, 1.3731517507478008, 0.06241036965993956]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPA+_e20": {"element": ["C", "H", "H", "H", "C", "H", "C", "O", "O", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[-2.7653, -0.5229470588235293, 0.2677529411764706], [-2.8329, -1.5140470588235293, -0.18034705882352942], [-3.6033, 0.09605294117647063, -0.03534705882352941], [-2.7103, -0.6012470588235294, 1.3534529411764706], [0.9183, 0.12435294117647062, -0.3925470588235294], [0.7169, 0.4299529411764706, -1.4197470588235295], [-1.4676, 0.05475294117647063, -0.1809470588235294], [-0.37139999999999995, -0.49794705882352924, 0.0869529411764706], [-1.5536999999999999, 1.1263529411764706, -0.8467470588235293], [1.9217, -0.9932470588235294, -0.3349470588235294], [1.6156000000000001, -1.8290470588235292, -0.9590470588235294], [2.875, -0.6154470588235293, -0.7000470588235295], [2.0518, -1.3312470588235294, 0.6920529411764706], [1.2288000000000001, 1.2980529411764705, 0.5020529411764707], [2.1598999999999995, 1.7451529411764706, 0.15735294117647058], [0.45649999999999996, 2.0647529411764705, 0.45985294117647063], [1.3599999999999999, 0.9657529411764707, 1.5302529411764705]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -346.62735846947885, "e_dft_solv": -346.7035284432832, "G_gas": -346.51647093403375, "structure_gas": [[-2.7738271444962077, -0.5267449980000242, 0.2712415863805106], [-2.8441886641787506, -1.5182361203333692, -0.17824997397860998], [-3.6139288500771136, 0.09288655063202259, -0.029165558945109058], [-2.7247388847737284, -0.6132014496318994, 1.3575994124991386], [0.9301909802367877, 0.12673378832786913, -0.39705880540773253], [0.7198854364171721, 0.4324797389515677, -1.423722154415664], [-1.471806765300259, 0.05683046197004374, -0.1740745372970448], [-0.3768065153587698, -0.4970073956115867, 0.08355642378238216], [-1.5672967819559398, 1.1363919856112683, -0.8287584356884169], [1.9263797976323902, -0.9963885000065684, -0.33909219966254767], [1.6212916753839035, -1.8342229449515814, -0.9612478097653187], [2.8818280018094447, -0.6247752770993867, -0.7071512243876135], [2.0619379452782978, -1.3338515909701827, 0.6873698044357878], [1.2336301288829117, 1.3011870020265508, 0.49837306275663207], [2.1630779448357327, 1.7548794932357896, 0.15565893840484102], [0.46231644903466435, 2.070144548910879, 0.457619943037582], [1.3720552466321725, 0.9728947069397906, 1.5271015282505298]], "structure_solv": [[-2.755304105215668, -0.478720116444207, 0.40679957973167835], [-2.8376403376067563, -1.4897927185754627, 0.008850480503589291], [-3.6028983081206745, 0.12787720073912887, 0.10575601441863014], [-2.660847324663945, -0.5039056483825382, 1.4923306474894544], [0.8992059260041967, 0.11776496580785951, -0.43561116723355947], [0.6480425224768783, 0.4471985824855799, -1.4443185270508467], [-1.4746950117108792, 0.07700558503268248, -0.11387297260366261], [-0.37389473021259056, -0.48644344043827253, 0.10622045373929732], [-1.582749599903466, 1.1442028650172391, -0.7833562731278616], [1.8811458288823242, -1.020296877755365, -0.45355735148960086], [1.5219675487664652, -1.838942920149116, -1.0720906614213368], [2.8198754773654353, -0.6559163078081067, -0.8668351211809777], [2.062778631917948, -1.3784208187728788, 0.5585918893287277], [1.2794825041847782, 1.2687392996588764, 0.4618519551283542], [2.1937994359317634, 1.712997177798896, 0.07197214392555477], [0.5145297758080113, 2.043616179390937, 0.48399942165159826], [1.4672017660705972, 0.9130369924163396, 1.4732694881735025]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[1.9659214285714284, -0.76465, -0.12689285714285714], [2.6893214285714286, -1.51745, -0.4732928571428571], [2.5009214285714285, 0.30415000000000003, 0.26800714285714283], [0.7472214285714287, -1.02595, -0.15269285714285713], [-0.2837785714285714, -0.04975000000000001, 0.38790714285714284], [-0.09707857142857139, -0.05785000000000001, 1.4604071428571428], [-1.6001785714285712, -0.6887500000000001, 0.04070714285714286], [-2.3929785714285714, -0.09105000000000002, 0.4866071428571428], [-1.7426785714285713, -0.70975, -1.0381928571428571], [-1.6594785714285716, -1.69825, 0.43920714285714285], [-0.058778571428571395, 1.30725, -0.22029285714285715], [0.8848214285714286, 1.76325, 0.09320714285714285], [-0.10457857142857134, 1.26405, -1.3068928571428573], [-0.8486785714285713, 1.9647499999999998, 0.14220714285714287]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -307.2909918217288, "e_dft_solv": -307.37336779281145, "G_gas": -307.2055551043631, "structure_gas": [[1.9561633746319658, -0.7375543899556838, -0.1611362808528051], [2.684314224532473, -1.5185211126377656, -0.43733832054803373], [2.4814494199911956, 0.3974832900445013, -0.021721955389182753], [0.7594338826409938, -1.0548586583180597, -0.02392151502021646], [-0.30863170967295184, -0.05742100596051134, 0.43317280814578435], [-0.178669483002045, -0.06112991189062439, 1.5145912012366212], [-1.606038169814988, -0.6977353672086115, 0.01767788376783194], [-2.4215567567105274, -0.09315684132283387, 0.4121237286717198], [-1.6926316308654175, -0.7323318058722684, -1.066933081344288], [-1.6947649905519233, -1.701574458548843, 0.4250298052998493], [-0.03299972614660216, 1.288675941026259, -0.1731287805811136], [0.9073317364990914, 1.7358053487246603, 0.1832444878543294], [-0.04124876993904116, 1.2548854008851158, -1.2615442034167184], [-0.8121514015921624, 1.9774335710318651, 0.1598842221788227]], "structure_solv": [[1.9679361546680467, -0.7055117566728902, -0.19224296950649708], [2.700977079465513, -1.4654977631778539, -0.5031406248050233], [2.4792349757255, 0.4257963225889867, 0.006473408605784785], [0.7699780792441324, -1.0316182123196127, -0.07268322020819915], [-0.2831771147643966, -0.06094822407009616, 0.42683414753486804], [-0.11424485033753316, -0.05115622676392248, 1.5015824786286784], [-1.5855780591306177, -0.7251209331550282, 0.06822845497522802], [-2.3937037868230315, -0.13809827027111776, 0.5001234024181336], [-1.7138195726975283, -0.7580680928873561, -1.0120933256163143], [-1.6312450941370833, -1.7321315510574713, 0.47451617645170213], [-0.07350671406689034, 1.290824615937126, -0.19542227057177305], [0.8543521550629843, 1.7720765111670562, 0.13499461531819018], [-0.09808761864895134, 1.2377467321865414, -1.2823925098365103], [-0.8791156334565531, 1.9417068484579123, 0.14522223660266723]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBF+_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.2131764705882344, -0.03549999999999998, 0.24860588235294118], [-3.202976470588235, 0.4125, 1.2537058823529412], [-4.300276470588235, -0.6117999999999999, -0.03649411764705882], [-2.265276470588235, 0.004500000000000018, -0.5548941176470588], [-0.9922764705882352, 0.6908000000000001, -0.18429411764705883], [-0.8951764705882351, 1.4639, -0.9401941176470588], [-1.1376764705882352, 1.1334, 0.7989058823529412], [0.11882352941176488, -0.3203, -0.22909411764705884], [-0.056976470588235184, -1.0946, 0.5192058823529412], [0.13422352941176485, -0.7958999999999998, -1.210794117647059], [1.4556235294117648, 0.37220000000000003, 0.037305882352941175], [1.6130235294117652, 1.1502, -0.7120941176470587], [1.418923529411765, 0.8707, 1.0079058823529412], [2.611023529411765, -0.6196999999999999, 0.0068058823529411755], [2.6782235294117647, -1.1055, -0.9667941176470588], [3.5583235294117648, -0.11999999999999998, 0.2011058823529412], [2.475623529411765, -1.3949, 0.7611058823529411]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -346.5853371333734, "e_dft_solv": -346.67039784525315, "G_gas": -346.47296429892936, "structure_gas": [[-3.147569100208144, -0.22245925308137, 0.32508582042545164], [-3.0392644619510385, 0.05810645520968174, 1.3858989456522675], [-4.226079849686058, -0.8364595305382416, 0.08011938427545393], [-2.3128760763386373, 0.02929779228968087, -0.5575242953013], [-1.0162986694472613, 0.7268617280767556, -0.21644668332841088], [-0.9469543501293468, 1.4792075954373798, -0.9963014634129004], [-1.1631136308235777, 1.1969961834577754, 0.7560279000774015], [0.10020777763633133, -0.2765124192203713, -0.24668451890653714], [-0.06323368219171871, -1.0418693193260125, 0.5159382031067108], [0.1209233033104427, -0.7696531552857379, -1.2195616472312032], [1.4337872591398957, 0.43674665703759236, 0.009409093940255932], [1.5828190645697116, 1.2053242630740724, -0.7513253424453458], [1.395529150862307, 0.947930099714329, 0.9737628872358148], [2.597498014066411, -0.5470214220183971, -0.010849224714001073], [2.6684318155767075, -1.0467187261063287, -0.9762778807341563], [3.5371597602012246, -0.030451973023149614, 0.17012637471386682], [2.4790336754133637, -1.3093249757104446, 0.7586024466419432]], "structure_solv": [[-3.2003431304801637, -0.14132308952841205, 0.2838952680594839], [-3.190168980665784, 0.31621009125019, 1.2848914934619484], [-4.266115987885966, -0.7669590620768544, 0.02376389434208337], [-2.2699616972845758, -0.06690686404078178, -0.537541536930594], [-1.0167722752473272, 0.6675069776354151, -0.19078874349438188], [-0.9572548812721181, 1.435456756104884, -0.9555690610954904], [-1.1649507026506747, 1.1148293733000747, 0.790004725845127], [0.12558552602929882, -0.3088532280109112, -0.2391899581185246], [-0.030102584793638688, -1.0914401817991681, 0.5050732468578772], [0.15443857556686325, -0.7801404774580146, -1.2224989597401603], [1.4431371690668253, 0.41781536670489233, 0.0319342367752271], [1.5796773330654739, 1.2071394290683897, -0.7095951486155069], [1.3952587163874435, 0.9051184073887807, 1.007645704658428], [2.624775159122472, -0.5428500473525156, -0.009723135113270264], [2.6999284651352533, -1.0210337106949148, -0.9863870343708931], [3.5590700364915473, -0.01892630269939761, 0.18339041800012215], [2.5137992593406553, -1.3256434378009834, 0.7406945894674811]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBN+_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.1535583333333332, -0.12149166666666669, -1.666666666666483e-05], [0.9104583333333333, -0.7708916666666668, 8.333333333333517e-05], [0.6349583333333332, -1.2628916666666667, -0.9266166666666665], [0.6349583333333332, -1.2629916666666667, 0.9266833333333333], [3.1602583333333336, 0.45110833333333333, -0.00011666666666666484], [-0.24694166666666661, 0.6789083333333332, 0.00018333333333333518], [0.06585833333333335, 1.1740083333333333, -0.9134166666666667], [0.06585833333333335, 1.1731083333333332, 0.9142833333333333], [-1.5647416666666665, 0.03400833333333329, -0.00011666666666666484], [-1.8000416666666665, -0.5176916666666668, 0.9045833333333333], [-2.2143416666666664, 0.9420083333333332, -0.00021666666666666484], [-1.7998416666666666, -0.5171916666666667, -0.9053166666666667]], "reaction_info": {"ori_init": {"charge": 1, "multiplicity": 2, "e_dft_gas": -210.9375494861873, "e_dft_solv": -211.02713182125734, "G_gas": -210.8697099681346, "structure_gas": [[2.130929098076967, -0.1285758255682779, -5.872841108748656e-05], [0.894281777328745, -0.7718924308886761, -0.00020618057239019135], [0.6310831391308666, -1.2798993559648244, -0.9233258793765486], [0.6309773535162835, -1.2800435890960393, 0.922815201385192], [3.130520736837323, 0.476801427642964, 6.89161930307072e-05], [-0.20771486180269375, 0.6652131042624542, 0.0004051414988866606], [0.08418510594489674, 1.1880522421901174, -0.9052425762281788], [0.08369716803520821, 1.1878881544594824, 0.9062917140258859], [-1.556796196341558, 0.0446685940042109, -4.1678069177400736e-05], [-1.789453032500531, -0.5188652062203148, 0.899522880331441], [-2.212025884375467, 0.9416513734912542, 4.101207435921626e-05], [-1.7891245791391541, -0.5184179120955417, -0.899980487871842]], "structure_solv": [[2.1602956828199376, -0.12442724375258946, 3.8532358221746065e-05], [0.9139915463414094, -0.7681763833933993, -4.5207125844608886e-05], [0.636285409439505, -1.2577684707728887, -0.927231353366037], [0.6362726799298943, -1.257990825341657, 0.927024201836332], [3.171431786298637, 0.44001883865421865, 8.76921687240607e-05], [-0.2528079925494074, 0.6806604446010601, 0.00023672871887932387], [0.062319306221800916, 1.1747050518559163, -0.9128727270704782], [0.062003729707632, 1.1742741165014958, 0.9136884311592846], [-1.5689942631422449, 0.034506099445508594, -0.00016078829851199505], [-1.8042782343077721, -0.5177488359733697, 0.90436546229363], [-2.2221789362981337, 0.9397235973917839, -3.097012567788008e-05], [-1.8039748897272727, -0.5173020887072766, -0.9050428822311797]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}}

==> plots/ecwindow/output/pyscf_red_output.json <==
{"ACNLi_e20": {"element": ["C", "C", "H", "H", "H", "N", "Li"], "structure_init": [[-0.3248714285714286, -0.6848714285714286, -0.0001], [1.0107285714285714, 0.04602857142857142, 0.0], [1.5894285714285714, -0.24297142857142856, -0.877], [0.8706285714285714, 1.1335285714285712, 0.0005], [1.5897285714285714, -0.24377142857142858, 0.8766], [-1.4511714285714286, -0.2411714285714286, 0.0002], [-3.2844714285714285, 0.23322857142857142, -0.0002]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -140.22613571267902, "e_dft_solv": -140.28119009911688, "G_gas": -140.20863501787193, "structure_gas": [[-0.33771069345679566, -0.6729189537190773, -0.00024884194155287687], [0.9840141129100364, 0.04685127267122029, 1.097630905405726e-05], [1.5596353478656995, -0.2446252907970041, -0.8771023703685928], [0.8352874967358417, 1.1333490235695314, 0.0004143499618611509], [1.559637293566762, -0.2452744626591843, 0.8769072883570149], [-1.4771251655469833, -0.2809552777734216, -7.018131481363845e-05], [-3.123738392075335, 0.2635736887081759, 8.877899713562023e-05]], "structure_solv": [[-0.30411505038437886, -0.6694580960356902, 7.469986987468892e-05], [1.0141037327828917, 0.09259644580131764, 0.0003697344037015925], [1.5987667768728722, -0.18456926208215066, -0.8764067977892291], [0.8502446129997531, 1.1766870898142545, 0.0008048437356782326], [1.5988796631278508, -0.18527418858167374, 0.876829659314851], [-1.4418894796246837, -0.2549361609621423, -0.00015793498613528368], [-3.315990255760273, 0.02495417204454995, -0.001514204548683374]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "AcetoLi_e20": {"element": ["C", "H", "H", "H", "C", "C", "H", "H", "H", "O", "Li"], "structure_init": [[0.4840909090909091, -1.2203909090909089, -0.048445454545454555], [1.555590909090909, -1.247090909090909, -0.26624545454545456], [0.04479090909090916, -2.1557909090909093, -0.40154545454545454], [0.3649909090909091, -1.2133909090909087, 1.0712545454545455], [-0.20080909090909085, 9.090909090968648e-06, -0.6262454545454544], [0.4840909090909091, 1.2204090909090908, -0.048445454545454555], [0.3650909090909092, 1.213409090909091, 1.0712545454545455], [1.555590909090909, 1.2470090909090912, -0.26624545454545456], [0.04489090909090914, 2.155809090909091, -0.40154545454545454], [-1.536909090909091, 9.090909090968648e-06, -0.26774545454545456], [-3.161409090909091, 9.090909090968648e-06, 0.18395454545454543]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -200.63942994137795, "e_dft_solv": -200.68783451243675, "G_gas": -200.58503101749707, "structure_gas": [[0.4785119585246784, -1.2864995229587655, -0.005600356013097002], [1.523938269228342, -1.2553158980737196, -0.3129394476483567], [-0.00984451318656239, -2.1173047539971113, -0.5174884924296005], [0.4570714718514083, -1.5163745655243048, 1.073160191211695], [-0.2268813422771866, 2.785604344114935e-06, -0.3017819721354523], [0.4785477174699076, 1.2864861180632374, -0.0056032649165478265], [0.4571140943285805, 1.5163639911059583, 1.0731568205482716], [1.523973074676348, 1.2552727964324775, -0.31294262592416655], [-0.009785843867041552, 2.1173038183891135, -0.5174930046878403], [-1.5403464390157995, 2.1302780579621543e-05, -0.1602796288236598], [-3.132298447731145, 4.392817670924635e-05, -0.012188219181695097]], "structure_solv": [[0.49087778802241333, -1.2778544220161787, -0.007916540294845897], [1.5355376266921081, -1.2535343419949758, -0.32125299477162983], [0.006403197471779641, -2.1334227193738906, -0.48161493623195045], [0.48057841380873956, -1.4671018743590314, 1.0802681166229087], [-0.23037050142798374, 4.0835526628145954e-07, -0.3430512940709774], [0.49093780251328556, 1.2778236608876377, -0.007924649271816374], [0.4806485641680168, 1.467077367982873, 1.0802590400374183], [1.5355960003681264, 1.2534548016581546, -0.3212626331576331], [0.006500797774846144, 2.1334113864449393, -0.4816264866432947], [-1.5387668755659738, 3.296879066315071e-05, -0.19924987164604865], [-3.257942813839521, 0.00011276362342934888, 0.0033722494279550545]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "BALi_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "C", "H", "H", "O", "Li", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[-3.510452380952381, -1.1819619047619048, -0.006452380952380928], [-3.1761523809523813, -2.1196619047619047, -0.44745238095238093], [-4.476052380952381, -0.9163619047619049, -0.43315238095238096], [-3.6540523809523813, -1.3453619047619048, 1.073247619047619], [-0.191452380952381, 0.37743809523809524, -0.12825238095238092], [-0.28425238095238103, 1.247438095238095, 0.528547619047619], [-0.25645238095238104, 0.7428380952380953, -1.1621523809523808], [-2.5196523809523814, -0.07436190476190475, -0.24425238095238092], [-1.2356523809523807, -0.5384619047619048, 0.11194761904761907], [1.138147619047619, -0.3124619047619048, 0.10014761904761907], [1.218947619047619, -1.1678619047619048, -0.575952380952381], [1.165247619047619, -0.7093619047619049, 1.118747619047619], [-2.824452380952381, 1.1322380952380953, 0.12664761904761906], [-3.8798523809523813, 2.539338095238095, 0.12104761904761907], [2.3181476190476187, 0.6277380952380953, -0.11555238095238093], [2.236447619047619, 1.472438095238095, 0.573147619047619], [2.266647619047619, 1.0458380952380952, -1.1243523809523808], [3.6598476190476186, -0.06756190476190477, 0.08234761904761907], [3.7733476190476183, -0.8941619047619047, -0.620352380952381], [4.492547619047619, 0.6185380952380952, -0.06865238095238091], [3.7391476190476185, -0.47626190476190466, 1.0907476190476189]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -393.78131112229545, "e_dft_solv": -393.8350644090429, "G_gas": -393.6441213282254, "structure_gas": [[-3.5093236738334213, -1.245548217020267, -0.040155153790318636], [-3.139272153720672, -2.187785603588919, -0.4382824402518815], [-4.457733641998024, -1.0034282503028877, -0.5156610207016217], [-3.6905589798306324, -1.3747860603605238, 1.0371071117761683], [-0.22739489960745776, 0.3762536470234848, -0.15722719536571825], [-0.3341697138101174, 1.2654476170757667, 0.4738698191612511], [-0.2966017438339326, 0.7059363361949319, -1.2022099704722418], [-2.5255277200160826, -0.14308877150351193, -0.2747574676585109], [-1.2522309589386273, -0.5468674238623257, 0.1138825299214899], [1.1086998943423252, -0.2884526446901964, 0.10334505128263806], [1.1975151586520294, -1.167208361764913, -0.5397284314407131], [1.1270436278483182, -0.650717110881221, 1.1342740669557916], [-2.8741361461659487, 1.0784846602226041, 0.04820833803986063], [-3.3698298887843277, 2.5636667753767233, 0.40005768038756634], [2.281123661412455, 0.6541633633671351, -0.13790755906219454], [2.180986179090063, 1.5301572180033094, 0.5087711705946147], [2.242347570249463, 1.0252264366459525, -1.1655286367471331], [3.6274120715585285, -0.014576253631254, 0.11342297460248449], [3.7586313033771512, -0.8762025196730464, -0.5422392351448987], [4.457026189336542, 0.6697446530225825, -0.061457051063802205], [3.695993864679242, -0.37041948965488564, 1.1422154189884939]], "structure_solv": [[-3.6111290370049565, -0.8321022834168716, -0.10039193605803871], [-3.3624136727304808, -1.819580799181277, -0.48568720245995134], [-4.5343331990940206, -0.49362190936651, -0.5671664621613277], [-3.795550857638026, -0.9251293733315233, 0.9812447754638547], [-0.14903680153316057, 0.3754837196442881, -0.19645326410161937], [-0.18914081146725328, 1.308195632165612, 0.37332378248424514], [-0.12639156376890803, 0.6453361551607594, -1.2611530202742998], [-2.5079241545231983, 0.15730363572334166, -0.36273395347255805], [-1.2887213379332738, -0.4115508215368283, 0.06368140223933162], [1.0927851990002018, -0.41135660082536984, 0.17072736547925868], [1.1136221700454787, -1.339169271744133, -0.40709589218159636], [1.0366378554190219, -0.6958529403763591, 1.2249853236848343], [-2.700378199902582, 1.4067802406471999, -0.06789898542899185], [-3.553414183863387, 2.9439260537248906, -0.0757854581095971], [2.371680693879304, 0.37895174567048723, -0.07973370745857085], [2.34174481236564, 1.306793812967918, 0.49710058034533405], [2.4154741745608175, 0.6710605550939599, -1.1320559382270576], [3.6231201684285512, -0.4109414673869993, 0.28487385192808606], [3.6845705047090593, -1.3291264505306506, -0.3009174954255037], [4.5292332652500855, 0.16561223457794616, 0.10202714681143883], [3.6095649757260437, -0.691011867063912, 1.3391090871024276]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DECLi": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "O", "C", "H", "H", "H", "C", "H", "H", "H", "Li"], "structure_init": [[0.0, 0.41526315789473683, 0.13343684210526313], [1.098, -0.40993684210526316, -0.13356315789473688], [-1.098, -0.40993684210526316, -0.13356315789473688], [2.347, 0.20426315789473687, 0.10593684210526312], [2.4905, 1.0416631578947368, -0.5805631578947369], [2.3655, 0.6058631578947369, 1.126036842105263], [-2.347, 0.20426315789473687, 0.10593684210526312], [-2.3655, 0.6058631578947369, 1.126036842105263], [-2.4905, 1.0416631578947368, -0.5805631578947369], [0.0, 1.6041631578947368, -0.36076315789473684], [3.4324, -0.8330368421052632, -0.08076315789473687], [4.412299999999999, -0.38673684210526316, 0.08583684210526314], [3.3030999999999997, -1.6558368421052632, 0.6213368421052631], [3.4054, -1.235536842105263, -1.0929631578947367], [-3.4324, -0.8330368421052632, -0.08076315789473687], [-3.3030999999999997, -1.6558368421052632, 0.6213368421052631], [-4.412299999999999, -0.38673684210526316, 0.08583684210526314], [-3.4054, -1.235536842105263, -1.0929631578947367], [0.0, 3.319163157894737, 0.12473684210526313]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -429.69662019670153, "e_dft_solv": -429.75675792599526, "G_gas": -429.58257932720034, "structure_gas": [[7.0593351255355034e-12, 0.40391541936135983, 0.14048776058533152], [1.0979495646062059, -0.3561300427999035, -0.20383242635733015], [-1.0979495645578403, -0.3561300428312247, -0.20383242639544766], [2.329477689887156, 0.19949456243821126, 0.19090944440114047], [2.5239306352015025, 1.1210293424937126, -0.3665045433744339], [2.2885383921092273, 0.45869741775361267, 1.2550947915056434], [-2.3294776898599827, 0.19949456240742278, 0.19090944429885737], [-2.288538392127663, 0.45869741773688727, 1.2550947914013502], [-2.523930635142022, 1.1210293424589755, -0.3665045434955616], [-1.3451724302555377e-11, 1.6573639779386191, -0.22626943579798336], [3.4124960128139494, -0.8221853648360318, -0.07769868502410235], [4.38773292143554, -0.4280182824998128, 0.20742026249065154], [3.222957769456314, -1.73179128991604, 0.48969933326281284], [3.4353974797291422, -1.0789035643716816, -1.1358723251698875], [-3.412496012800597, -0.8221853648484616, -0.07769868516141946], [-3.2229577694929703, -1.7317912899286294, 0.4896993331413254], [-4.387732921428636, -0.42801828249072454, 0.2074202623086229], [-3.43539747968398, -1.0789035643933946, -1.1358723253054714], [-7.975115758352685e-11, 3.2143350463481783, -0.6326500272793227]], "structure_solv": [[6.175628307481108e-10, 0.38267538724667527, 0.19846818356420598], [1.098682581590815, -0.3610410255704163, -0.244588281375835], [-1.0986825823349096, -0.3610410230789382, -0.24458828066455313], [2.3446825015416803, 0.1747015757461664, 0.1492671142193129], [2.499395501463768, 1.1486262069058566, -0.31989198621950476], [2.346332139350419, 0.3272347725750507, 1.2349084473854048], [-2.3446825007962815, 0.17470158106495456, 0.1492671157711227], [-2.346332137599916, 0.3272347776894561, 1.2349084489697946], [-2.4993954987252143, 1.1486262126751323, -0.319891984397555], [1.9450630003826596e-09, 1.6520414499750409, -0.01835022888835078], [3.4320076262892343, -0.7956774140642358, -0.2566839396950313], [4.40855216995027, -0.4105536713689306, 0.0347118955868309], [3.2837211979040366, -1.7618284871598628, 0.22428481687028454], [3.428870264402776, -0.9441997757237228, -1.3360472370097465], [-3.4320076280857266, -0.7956774060998536, -0.2566839376672994], [-3.2837212016908603, -1.7618284796440258, 0.22428481861094923], [-4.408552170654647, -0.4105536611502345, 0.034711898294267074], [-3.4288702672243843, -0.9441997675473789, -1.3360472350145944], [2.1635445061894045e-09, 3.2107587482253233, 0.847960371470719]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMCLi": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "H", "O", "Li", "H"], "structure_init": [[-0.007684615384615346, -0.1484615384615384, 0.08203076923076918], [1.0837153846153846, -0.9419615384615383, -0.28926923076923083], [-1.1132846153846152, -0.9124615384615384, -0.30846923076923083], [2.3263153846153846, -0.3678615384615384, 0.0418307692307692], [2.507915384615384, 0.5490384615384616, -0.5202692307692308], [2.3745153846153846, -0.1376615384615384, 1.1109307692307693], [-2.3444846153846157, -0.3289615384615384, 0.04773076923076919], [-2.3940846153846156, -0.1576615384615384, 1.1278307692307692], [-2.5001846153846157, 0.6219384615384617, -0.4633692307692308], [-3.1266846153846157, -1.0267615384615385, -0.2416692307692308], [0.010615384615384655, 1.0938384615384615, -0.2415692307692308], [0.09001538461538465, 2.8560384615384615, -0.1430692307692308], [3.0933153846153845, -1.0990615384615383, -0.20266923076923082]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -351.0759059416238, "e_dft_solv": -351.1366250924414, "G_gas": -351.0141834819545, "structure_gas": [[-0.0024467794654031796, -0.1473739848973223, 0.05114407583606237], [1.0860513655949762, -0.8732573813525784, -0.38422247221787914], [-1.1082054826279153, -0.8473448776138444, -0.3826757574303453], [2.3149424190794035, -0.3730315710254388, 0.07061319556832056], [2.54319040687756, 0.5997994360556792, -0.3715889771373942], [2.3152033389754116, -0.27219300077759223, 1.1604116298270815], [-2.3246057992014992, -0.31534340336810784, 0.07005557144835718], [-2.3218363170699083, -0.2090471500980302, 1.1593097912627854], [-2.5293561902100423, 0.6604416333622093, -0.37696091935398474], [-3.1056161772098254, -1.0121181537146136, -0.22463334058013168], [0.012512861646107685, 1.1409210606826168, -0.16133716328662384], [0.04122105712496228, 2.735320975052875, -0.3820741649586557], [3.0789452964806943, -1.0867735823031113, -0.2280414689798477]], "structure_solv": [[-0.025376956842519862, -0.15121989607254052, 0.07322192947364366], [1.1481672614253073, -0.8182152520251013, -0.29994529615738585], [-1.0394456842270896, -1.0303747554138318, -0.320121231629641], [2.319228462944971, -0.12533142501098593, 0.059934345822540716], [2.4083844496175106, 0.8196679932403329, -0.47796866288267], [2.333864968096681, 0.0801681634732161, 1.1349698579521028], [-2.331101096143292, -0.5583103265684588, -0.015135157513063862], [-2.4205725668233864, -0.33750376296385365, 1.0530800122754613], [-2.5704960644666768, 0.3440438471826374, -0.578224785004465], [-3.0313563936176635, -1.3471693990699019, -0.27908882657811107], [-0.1473047365879116, 1.08796446100058, -0.2452063252833122], [0.19404358608061656, 2.7997464521179722, 0.08926338584595168], [3.161964770540113, -0.7634660997365397, -0.19477924625957313]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "DMFLi_e20": {"element": ["C", "H", "O", "N", "C", "H", "H", "H", "C", "H", "H", "H", "Li"], "structure_init": [[-1.0024153846153847, -0.6948615384615384, 0.000776923076923064], [-0.9381153846153847, -1.7823615384615383, -0.13482307692307693], [-2.1313153846153847, -0.09326153846153847, -0.2477230769230769], [0.20998461538461533, -0.060761538461538485, -0.4121230769230769], [1.3858846153846154, -0.7898615384615383, 0.011176923076923057], [2.275784615384615, -0.3611615384615385, -0.4486230769230769], [1.5113846153846153, -0.7607615384615385, 1.106276923076923], [1.3070846153846154, -1.8331615384615385, -0.2942230769230769], [0.28938461538461535, 1.3335384615384616, -0.026823076923076936], [1.1795846153846152, 1.7865384615384616, -0.4630230769230769], [-0.5905153846153847, 1.8646384615384615, -0.37812307692307695], [0.3434846153846153, 1.4391384615384613, 1.0712769230769228], [-3.8402153846153846, -0.04766153846153849, 0.21597692307692307]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -255.9754770413995, "e_dft_solv": -256.0287462376359, "G_gas": -255.90411831007785, "structure_gas": [[-0.9645086942659548, -0.8049835137644291, 0.11964498974121314], [-0.8663411772687858, -1.8844150848795636, -0.011670207523923105], [-2.1468855006870666, -0.2675998833546008, -0.06087671268565778], [0.16855814237588543, -0.0998329026926589, -0.3589007542186915], [1.4104113147121446, -0.7635710845242663, -0.03089858472045301], [2.2359694214170966, -0.28016859347340367, -0.5526200719556114], [1.6145266877406752, -0.7408422862301023, 1.051128052985491], [1.3655988642876309, -1.8050598632502641, -0.34797262307127386], [0.19464405115373642, 1.2972834828293873, 0.016273757072018082], [1.0263755820153537, 1.7940665133714562, -0.4830194605065845], [-0.7322795894373686, 1.7762101769164436, -0.2869515175221669], [0.3103786703248826, 1.4192097008083402, 1.1066376539429579], [-3.616447772365584, 0.3597033382394199, -0.16077452153670763]], "structure_solv": [[-0.9725040822428809, -0.7403323279006416, 0.0834152146820846], [-0.875447965868168, -1.8252764643643022, -0.05050598724232139], [-2.1346588410285254, -0.1846257625891216, -0.10543180749360936], [0.19031741721310522, -0.06417053127023231, -0.4002445930395343], [1.4137913070054966, -0.7524305995690478, -0.049887776723207114], [2.2593701212265622, -0.2907676526911555, -0.5586695938666816], [1.6013887191106957, -0.7220679561093435, 1.0361241676284603], [1.354077011403869, -1.7968359731268548, -0.35552081612396397], [0.2461380992513003, 1.3322346657522515, -0.01742037380852157], [1.0852953388762987, 1.8181263777106706, -0.5148946239173454], [-0.6754095377821776, 1.8309856915005893, -0.3032554086822854], [0.37471047532669033, 1.439671778040527, 1.0741376722767866], [-3.867068062388656, -0.04451124539172292, 0.1621539263011215]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EALi_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "C", "H", "H", "H", "O", "Li"], "structure_init": [[-2.099833333333333, -1.226273333333333, 0.036586666666666656], [-1.6983333333333333, -2.165373333333333, -0.34101333333333333], [-3.083133333333333, -1.0617733333333332, -0.4002133333333333], [-2.228333333333333, -1.3240733333333332, 1.1259866666666662], [1.1015666666666668, 0.5418266666666667, -0.25181333333333333], [0.9085666666666667, 1.4929266666666667, 0.24998666666666666], [1.0510666666666666, 0.7261266666666666, -1.3325133333333332], [-1.1939333333333333, -0.06917333333333325, -0.28481333333333325], [0.12086666666666673, -0.4077733333333332, 0.10328666666666667], [2.4609666666666667, 0.0014266666666667427, 0.13628666666666664], [2.660266666666667, -0.9413733333333331, -0.3726133333333333], [3.242266666666667, 0.7112266666666668, -0.13391333333333333], [2.5108666666666664, -0.17147333333333326, 1.2110866666666666], [-1.5923333333333334, 1.132626666666667, -0.004713333333333338], [-2.160533333333333, 2.7611266666666667, 0.25838666666666665]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -315.16959302062844, "e_dft_solv": -315.2232946072762, "G_gas": -315.0849985490697, "structure_gas": [[-2.0896695932543246, -1.2202549072266393, 0.0415820684546409], [-1.6629630569914906, -2.167438128446462, -0.28091826904261713], [-3.0477984952246073, -1.0721788229722182, -0.45274944647339727], [-2.2697575352395494, -1.2752199818305934, 1.1253702570751745], [1.0956812674624112, 0.5725474763596639, -0.21316123530213155], [0.9266853847830728, 1.5058910592158687, 0.3319814931638544], [1.0140887163187537, 0.7968559663953416, -1.2834963515765703], [-1.1705811737751457, -0.08356968429250536, -0.2771729292502719], [0.12262779401027274, -0.38144105166932146, 0.13824494390571354], [2.457784216103739, 0.0028884677750714415, 0.11959866335345863], [2.6319777445578043, -0.9147370878562618, -0.4402226912577329], [3.2427752041789035, 0.7174486964685352, -0.12778462471125623], [2.520600077487833, -0.22902548580727258, 1.18207659967352], [-1.5917776438169235, 1.136545125308323, -0.04729283815753266], [-2.17967290660529, 2.611688358582983, 0.18394436014379179]], "structure_solv": [[-2.2227664551878106, -0.8949769224708821, -0.015459343564589934], [-1.9527864135790332, -1.8881214958380828, -0.370648942996306], [-3.156425997699333, -0.5935596733132832, -0.4867976539578017], [-2.399049086826682, -0.9578713037105907, 1.0697224091079773], [1.2093683802085615, 0.391732759181104, -0.17813735434270178], [1.140270612999762, 1.345649268456541, 0.34918639424481285], [1.220764888784218, 0.6125762867823773, -1.2528643458239719], [-1.145250414286571, 0.1114649794400007, -0.3162448959575729], [0.09025811271608039, -0.4137116696682902, 0.11904660346893284], [2.462800021152549, -0.3540328700063221, 0.2268905989452213], [2.5394249879536943, -1.2986075590538406, -0.3109116177981641], [3.34698238734358, 0.2425274237241588, 0.0040271295535497294], [2.453128985505827, -0.5672414286616283, 1.2955808063741454], [-1.3662296284071853, 1.3647559996259038, -0.06059693617285148], [-2.220490380226459, 2.8994162057385497, -0.07279285116308658]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "ECLi_e20": {"element": ["O", "C", "C", "H", "H", "H", "H", "O", "C", "O", "Li"], "structure_init": [[-0.3153181818181817, 1.1378272727272727, -0.014872727272727279], [1.0456818181818182, 0.7552272727272727, -0.1309727272727273], [1.0189818181818182, -0.7570727272727272, 0.10932727272727272], [1.4021818181818182, 0.9986272727272726, -1.133172727272727], [1.654981818181818, 1.2828272727272727, 0.6023272727272727], [1.7133818181818181, -1.3070727272727274, -0.5200727272727272], [1.212381818181818, -0.9913727272727272, 1.1601272727272727], [-0.3034181818181817, -1.1086727272727273, -0.2353727272727273], [-1.1095181818181818, -0.028672727272727242, 0.19262727272727273], [-2.2996181818181816, 0.006327272727272758, -0.2562727272727273], [-4.019718181818182, 0.012027272727272756, 0.2263272727272727]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -349.8839769700339, "e_dft_solv": -349.94465875911277, "G_gas": -349.84056311084873, "structure_gas": [[-0.32918451043275315, 1.1277625258259738, 0.13201893137837084], [1.0055076382887618, 0.7561321361306004, -0.1483395859648268], [1.016570566326298, -0.7588170200297005, 0.08903107564654342], [1.2366929336753802, 1.0053483455992709, -1.18605029420153], [1.693621288270544, 1.2885222605109892, 0.5085754258266101], [1.6287004823321842, -1.3062385494753999, -0.6233067659995005], [1.3377531795696047, -0.9947214663104529, 1.107869542123861], [-0.3331232412216335, -1.1147477465948195, -0.09213378384611437], [-1.0707863180714114, -0.03707325357305197, 0.4130604903011186], [-2.311467246146003, -0.005574081111422397, 0.08942249453825772], [-3.8742847725815386, 0.039406849018710256, -0.29014752979471925]], "structure_solv": [[-0.8229372446210197, 0.6612875491319077, 0.25599939343066386], [0.48372578237114394, 1.0941844803370173, -0.08465451565548401], [1.2983095528821265, -0.2030414023038137, -0.11834915427224892], [0.457867686956911, 1.5795984830980305, -1.0615663296987017], [0.8583200236393882, 1.8013754930059043, 0.6548413129687211], [2.0382113186316366, -0.2272461517075557, -0.913570502567519], [1.7871733335724649, -0.3851433094148419, 0.8427319026446178], [0.31725438266918565, -1.1874804166032875, -0.3626874334100204], [-0.8301359062882198, -0.7652254328050946, 0.34497908013491974], [-1.9229043506146104, -1.3503740516629865, 0.05766476537274791], [-3.6648845784410637, -1.0179352408990918, 0.3846114811085689]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EFLi_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "H", "Li"], "structure_init": [[1.5838416666666666, -0.9635166666666667, 0.1798416666666667], [1.9270416666666665, -1.9902166666666667, 0.007441666666666687], [2.3360416666666666, 0.02338333333333331, -0.19065833333333332], [0.21964166666666662, -0.9229166666666667, -0.1657583333333333], [-0.4217583333333334, 0.29788333333333333, 0.1358416666666667], [-0.2290583333333333, 0.5563833333333333, 1.1848416666666666], [-0.013058333333333338, 1.1034833333333334, -0.4789583333333333], [-1.9059583333333332, 0.1393833333333333, -0.1136583333333333], [-2.428158333333333, 1.0707833333333334, 0.10314166666666669], [-2.092458333333333, -0.12391666666666667, -1.1546583333333333], [-2.3210583333333332, -0.6445166666666666, 0.5191416666666666], [3.3449416666666667, 1.4537833333333334, -0.026558333333333316]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -275.85462844707297, "e_dft_solv": -275.9098862548086, "G_gas": -275.7962036991877, "structure_gas": [[1.5485701775932341, -0.9763716699610868, 0.22780215549463784], [1.9059811892106118, -1.9885954664442747, 0.04141857020518831], [2.3399202887345125, 0.027186440234720277, -0.05394226778950278], [0.2252108024210528, -0.8867767652564078, -0.1757182459608621], [-0.4195962966415019, 0.31338487477354043, 0.17874894586806128], [-0.2664222335983476, 0.5047814416993986, 1.2479047707550242], [0.012996041750134994, 1.1548359763449565, -0.37121931571083777], [-1.8918284462387938, 0.17308991315951408, -0.14242324834127615], [-2.4282323038989206, 1.0875328903646633, 0.1107064621574346], [-2.0288914736712926, -0.028108017200580947, -1.2041872635300854], [-2.3248287975758823, -0.6529416613707789, 0.4196227125887668], [3.327121051915342, 1.2719820436484142, -0.278713275726498]], "structure_solv": [[1.7439111647073768, -0.4414438851301656, -0.13380674280263125], [2.3345296846846546, -1.204109299694533, -0.6549307955157032], [2.1575570359228795, 0.7863453691066946, -0.12565166290827898], [0.3942930571341864, -0.6793096193101257, -0.4522135467300042], [-0.5248103563619139, 0.11025680109926768, 0.2722756905779917], [-0.32672010075634933, -0.0008603129363579092, 1.3458827049571906], [-0.3958929479418525, 1.1663314197489112, 0.025002887596215585], [-1.9269147126726263, -0.3490879668729588, -0.06490443658677787], [-2.6612588831714823, 0.24143950833767008, 0.48210591638339956], [-2.120132914167439, -0.23501083106318307, -1.1313691876273686], [-2.0617909138737316, -1.3977889092066502, 0.19832886549386486], [3.387229886017511, 2.003237725945161, 0.23928030759129076]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "EMCLi": {"element": ["C", "O", "O", "C", "H", "H", "C", "H", "H", "H", "O", "C", "H", "H", "H", "Li"], "structure_init": [[0.7302749999999999, 0.07150000000000004, 0.03508125000000001], [-0.515825, -0.5343999999999999, -0.12291875], [1.6307749999999999, -0.9877999999999999, -0.11381874999999998], [-1.607025, 0.35860000000000003, -0.024518749999999992], [-1.5146249999999999, 0.9451999999999999, 0.8970812499999999], [-1.593925, 1.0583, -0.86261875], [2.9773750000000003, -0.6024999999999999, 0.02978125000000001], [3.2915750000000004, 0.06590000000000004, -0.7725187499999999], [3.136775, -0.09939999999999996, 0.9895812499999999], [3.5753749999999997, -1.5102, -1.8749999999984057e-05], [0.9666749999999998, 1.1734, -0.5905187499999999], [-2.884925, -0.4508999999999999, -0.01671874999999999], [-3.7486249999999997, 0.21050000000000005, 0.04088125000000001], [-2.966125, -1.0444, -0.92681875], [-2.907625, -1.1255, 0.8383812500000001], [1.429875, 2.4717000000000002, 0.5996812499999998]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -390.40868415967196, "e_dft_solv": -390.4466479935837, "G_gas": -390.3172185017248, "structure_gas": [[0.7080477968559952, -0.09317498218770177, -0.00663561116148904], [-0.4973527437987504, -0.6009153706253001, -0.05522490796521631], [1.6134466740469475, -1.0400796298939712, -0.07027790219300857], [-1.5888724664611442, 0.3427723311162186, 0.007921317076358821], [-1.4990604781990307, 0.9087606658644733, 0.9349120879113707], [-1.4888897852319316, 1.037998815057325, -0.8252829662143353], [2.9770262914303314, -0.6019970106658726, -0.02287934288292607], [3.1884380401620835, 0.05336781203914196, -0.8650826381534337], [3.166671542583182, -0.07004914221207065, 0.9069944538236304], [3.571358610079879, -1.5065745662730103, -0.07859355146537096], [0.9588775668219538, 1.0940300936235925, 0.08451442510189426], [-2.8676612864715794, -0.4517427339276385, -0.057775121307911056], [-3.7167529042482395, 0.22780074952736346, -0.011205684394003806], [-2.923828227106909, -1.0151214449894712, -0.9870462649015125], [-2.9325333540039926, -1.1465957253850365, 0.7771116043737544], [1.3310847235518601, 2.8615201389274403, 0.26855010235417615]], "structure_solv": [[0.7518009232268664, -0.05463430379461789, 0.02464855580955031], [-0.5736700764840279, -0.44202291463429394, -0.18850946488827913], [1.4858478204978134, -1.184748358339942, -0.34835110332209074], [-1.5212659488741471, 0.5504913758860008, 0.14631898120384665], [-1.3389661501017844, 0.8948510734944053, 1.171321067786467], [-1.4110205477216429, 1.4122087563877825, -0.5151871894143659], [2.876302697378463, -1.023658309860055, -0.19524727253000335], [3.267896599221751, -0.261072188073302, -0.8687133692774485], [3.12313415817293, -0.7424403210231062, 0.8336679004364946], [3.3369080904012436, -1.9813811070691507, -0.42514337520639334], [1.135053251544988, 1.0940291421816277, -0.4173441509066095], [-2.904409803319754, -0.049277504952049724, 0.02176294240392732], [-3.6607363595253473, 0.6934423881472414, 0.27299705540993296], [-3.0824722278187275, -0.39048762464721154, -0.9974575343531927], [-3.016901837763989, -0.8988659548170003, 0.6942203480358896], [1.5324994110081425, 2.3835658509647075, 0.79101660879623]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "FECLi_e20": {"element": ["C", "C", "C", "H", "H", "H", "F", "O", "O", "O", "Li"], "structure_init": [[0.9391818181818181, 0.9295454545454546, 0.007263636363636389], [1.0069818181818182, -0.5673545454545454, 0.25526363636363636], [-1.179518181818182, 0.16464545454545462, 0.1069636363636364], [1.017881818181818, 1.4694454545454545, 0.9552636363636364], [1.697681818181818, 1.2744454545454547, -0.6889363636363636], [1.6658818181818182, -0.8887545454545455, 1.0585636363636364], [1.471681818181818, -1.2001545454545455, -0.9014363636363636], [-2.261418181818182, -0.1491545454545454, -0.4650363636363636], [-0.3420181818181819, 1.0796454545454546, -0.5602363636363635], [-0.2906181818181819, -0.9368545454545454, 0.48036363636363644], [-3.7257181818181815, -1.1754545454545455, -0.2480363636363636]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -449.15959563464156, "e_dft_solv": -449.2078375267032, "G_gas": -449.12398796973366, "structure_gas": [[0.8424920088191149, 0.8872419142694143, -0.019850732494519553], [0.7668973813638437, -0.6121295547696778, 0.24695076783309836], [-1.369808538522584, 0.4891185557141507, 0.1863851655192432], [1.0184569536105892, 1.4236428781498127, 0.9162840546102291], [1.5993397552131257, 1.1400625048335102, -0.7557037296068412], [1.466069829833131, -0.9846816134650499, 0.9943260967154123], [1.0438022632792634, -1.3014133076499188, -0.9305766837141429], [-2.458476089863765, 0.16246671625493248, -0.3324730883597161], [-0.4293703672487421, 1.1834328005885018, -0.5459554825992822], [-0.5303957678266074, -0.8356546967709946, 0.5978997073527651], [-1.9490074286540213, -1.55208619713866, -0.35728607524090467]], "structure_solv": [[0.937056522705209, 0.9136950382763279, -0.21256712838250136], [0.9976354902899988, -0.5444342793962141, 0.20911361102139714], [-1.169859196173739, 0.25508046555000186, 0.24410384385427558], [1.1505390219817309, 1.5599599391554317, 0.6435310272435942], [1.6091826566185552, 1.1402765831463915, -1.0344822567425713], [1.7460796999363435, -0.7941378044375081, 0.9573665681317705], [1.2933969307651845, -1.3302622837796179, -0.9091130783474716], [-2.3247405456342314, -0.07983813864483848, -0.1429299895493064], [-0.40170722042916174, 1.047546509779607, -0.6314113032330673], [-0.2690169250455987, -0.8308684111077782, 0.6371061542612312], [-3.5685664351281554, -1.3370176183823488, 0.23928255174419147]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MBLi": {"element": ["C", "H", "H", "C", "H", "H", "C", "O", "O", "Li", "H", "C", "H", "H", "C", "H", "H", "H"], "structure_init": [[2.8644444444444446, -0.7896444444444444, -0.3207], [3.385944444444444, -0.8848444444444444, 0.6453], [3.5237444444444446, -0.2563444444444445, -1.0034], [-0.5978555555555555, -0.28294444444444444, 0.8008], [-1.0932555555555554, -0.9320444444444443, 1.5261], [-0.49605555555555547, 0.7084555555555555, 1.2502999999999997], [1.5767444444444445, -0.03124444444444445, -0.15199999999999994], [0.6758444444444445, -0.8472444444444444, 0.5764], [1.6244444444444446, 1.2211555555555555, 0.18780000000000002], [2.1077444444444446, 2.907655555555556, 0.14320000000000005], [2.6917444444444447, -1.7921444444444443, -0.7094], [-1.4412555555555555, -0.1887444444444445, -0.4618999999999999], [-0.9248555555555555, 0.44665555555555553, -1.1831], [-1.5199555555555555, -1.1824444444444446, -0.9087000000000001], [-2.827055555555556, 0.3677555555555555, -0.15919999999999995], [-3.4400555555555554, 0.42425555555555555, -1.0578], [-3.3511555555555557, -0.26004444444444447, 0.5635], [-2.759155555555555, 1.3717555555555552, 0.26280000000000003]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -354.47533407588287, "e_dft_solv": -354.52837786890564, "G_gas": -354.3640701824725, "structure_gas": [[2.844866518015161, -0.8435028140056414, -0.34975856718798454], [3.4302561830179146, -0.8348801643197745, 0.581694515739171], [3.4423273679016955, -0.3741640163109872, -1.1290357999456486], [-0.5746199442695418, -0.25197487824402515, 0.8384493969317449], [-1.089349697230272, -0.9067713910332247, 1.5439041038839734], [-0.4834226399051289, 0.7343618499640558, 1.3063402663650778], [1.5634459715827023, -0.09435251009589364, -0.16862823081552344], [0.6961433823316319, -0.8228858532681494, 0.644660786376256], [1.624064709215294, 1.1970722747996194, 0.05350322853299229], [1.7659840223996748, 2.7821765887653562, 0.26106190970530774], [2.6536052813144586, -1.8795438198260308, -0.6208231026094423], [-1.3821516515225156, -0.13495859992234607, -0.44619371683756953], [-0.8472016237249795, 0.5171765546907265, -1.138266270188974], [-1.434337803836139, -1.119050602073976, -0.9154121655286592], [-2.78101441914548, 0.4025922189840162, -0.17190600206419915], [-3.362370878257161, 0.4943306236640544, -1.0883688408145147], [-3.328929951512165, -0.2547866686601023, 0.5052076546181564], [-2.737294826365101, 1.3891612068828298, 0.2935708338227359]], "structure_solv": [[2.929855709883653, -0.5893537042920681, -0.1454059661899106], [3.421757902316311, -0.5167481221574833, 0.8376100262883004], [3.564875087775296, -0.08694077770079392, -0.8729724067745258], [-0.600875667187671, -0.2621159764877841, 0.8182691800210935], [-1.0784082019266958, -0.899936507917659, 1.565138121083557], [-0.5942856446428582, 0.7611413750730257, 1.2036207415142615], [1.5755039545996312, 0.06374927622282058, -0.10634531191745973], [0.7193226772947288, -0.7412657995530161, 0.6849515989568336], [1.5011113383483115, 1.3464906308694007, 0.08495280199616712], [1.8273053181456216, 3.041297362681175, -0.2368388805598562], [2.8586650937909033, -1.6435657567716158, -0.40874790995057064], [-1.3936630499757732, -0.31216519617597543, -0.4796415835162385], [-0.9088858734807052, 0.3338710916991458, -1.2129497828152647], [-1.3590818211092317, -1.329558377176285, -0.8756549444325498], [-2.837216505736799, 0.12350673336676667, -0.25955958437812904], [-3.408859931634139, 0.09579414373066784, -1.1861380646099553], [-3.336380352727676, -0.5265097414288874, 0.4609144516258582], [-2.880740033454793, 1.142309346145227, 0.12879751366917683]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MEKLi_e20": {"element": ["C", "H", "H", "C", "C", "H", "H", "H", "O", "C", "H", "H", "H", "Li"], "structure_init": [[0.6473714285714285, -0.5075642857142857, 0.2879357142857143], [0.6574714285714285, -0.4968642857142857, 1.3941357142857143], [0.6602714285714286, -1.5600642857142857, -0.0050642857142857], [-0.6255285714285714, 0.1379357142857143, -0.1988642857142857], [-1.8720285714285716, -0.7018642857142856, -0.11526428571428571], [-2.686528571428571, -0.24316428571428567, -0.6787642857142857], [-1.7134285714285715, -1.7120642857142856, -0.4953642857142857], [-2.2209285714285714, -0.7956642857142856, 0.9285357142857142], [-0.7661285714285715, 1.4266357142857145, 0.017535714285714297], [1.9113714285714287, 0.18653571428571428, -0.20976428571428568], [2.8112714285714286, -0.26346428571428565, 0.21113571428571432], [1.9773714285714286, 0.1285357142857143, -1.2979642857142857], [1.8971714285714285, 1.2405357142857143, 0.0666357142857143], [-0.6777285714285715, 3.1605357142857136, 0.0951357142857143]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -239.9458197743434, "e_dft_solv": -239.99400445387448, "G_gas": -239.86506498400968, "structure_gas": [[0.668439881659965, -0.5064627463795677, 0.30325628333746046], [0.6908529088695958, -0.4833234450833917, 1.4077280751878936], [0.6798670211889841, -1.5605891805509293, 0.01964251310066146], [-0.6029828355841031, 0.12587281946616405, -0.18283961602166313], [-1.865615429560029, -0.6757331460906039, -0.11954663718926084], [-2.635512094801477, -0.22729312950864822, -0.7494441934000698], [-1.7085839591680014, -1.7050569192464144, -0.4419650905996541], [-2.2681572559731955, -0.706519202837239, 0.9067427004259345], [-0.7244053711641637, 1.4289922265940007, -0.011327224360537508], [1.9223128709291872, 0.1875234560673418, -0.22089003244116961], [2.829058866760235, -0.2719865333064924, 0.17323065544606608], [1.9561723768942572, 0.14212621480601204, -1.3101931936450097], [1.920996201435276, 1.2380964659857592, 0.06832014362985513], [-0.8624431814929613, 3.014353120087257, 0.15728561652918002]], "structure_solv": [[0.6250909858107944, -0.47681016641616775, 0.31215089518973255], [0.5489642516884755, -0.49220508480927994, 1.4158353372746304], [0.7212003035284927, -1.5194801802075835, 0.0008199627993228953], [-0.6406045515754419, 0.10849085828514425, -0.26215090783161876], [-1.84532981387605, -0.793375319076257, -0.27500268907816483], [-2.6316809846169, -0.3813283584262084, -0.9097532224892497], [-1.6035855986905667, -1.7963713423027476, -0.6292014102788662], [-2.274849865670532, -0.8974315951543941, 0.7370504557986781], [-0.8644031369698605, 1.38688091376752, -0.0490973018164446], [1.8833906420199582, 0.2964330258259891, -0.0705108156868131], [2.7734524853482077, -0.1256829659649372, 0.39730317850461727], [2.026074152645808, 0.2834061660877135, -1.152673934626267], [1.799835315958437, 1.3377499948303204, 0.24026140492688183], [-0.517554185630265, 3.06972405352642, 0.24496904732291652]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MFLi_e20": {"element": ["C", "H", "O", "C", "H", "H", "H", "O", "Li"], "structure_init": [[0.6298777777777776, -1.1209777777777779, 0.17193333333333333], [0.7804777777777776, -2.1891777777777777, -0.020666666666666677], [-0.6714222222222224, -0.8048777777777778, -0.2699666666666667], [-1.0698222222222222, 0.5114222222222221, 0.02613333333333332], [-2.120722222222222, 0.6039222222222221, -0.2409666666666667], [-0.9480222222222223, 0.7206222222222222, 1.0948333333333333], [-0.49542222222222243, 1.2487222222222223, -0.5384666666666666], [1.5864777777777777, -0.2925777777777778, -0.10026666666666667], [2.308577777777778, 1.3229222222222223, -0.12256666666666667]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -236.54434415714394, "e_dft_solv": -236.5998969051458, "G_gas": -236.51177919855473, "structure_gas": [[0.5762198517594027, -1.0410964924985309, 0.1981857930615046], [0.7945662641281612, -2.09331621847448, 0.01814939043050515], [-0.6708204577157166, -0.747472135955144, -0.33154917601510775], [-1.1412731917323435, 0.5379841179534726, -0.021317301871959883], [-2.1688772400901826, 0.5989188891964651, -0.37333505049236365], [-1.1145881007599938, 0.7086440622068244, 1.0603008040997997], [-0.550650847622835, 1.3155762609569912, -0.5114228497680308], [1.5330357604152545, -0.165551050082681, 0.022760817100186972], [2.7423879616365587, 0.886312566700311, -0.06177242654426905]], "structure_solv": [[0.6015137118883231, -1.12782047104689, 0.15735623481172364], [0.7332068871154935, -2.1964467921641053, -0.0459636368983138], [-0.698902966746873, -0.7872210564230306, -0.26743879881542765], [-1.0685509846526533, 0.5350601815980633, 0.03910097170137048], [-2.1167139393826897, 0.6527892352659229, -0.22815445889353508], [-0.9429196331962686, 0.7325147024800438, 1.1095757706339284], [-0.475925204574096, 1.2628246452108265, -0.5185493444955414], [1.5674101056296406, -0.31179963720860177, -0.11839244189052148], [2.4008820239175637, 1.240099192284606, -0.1275342961499828]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "MPLi": {"element": ["C", "H", "H", "C", "H", "H", "C", "O", "O", "Li", "H", "C", "H", "H", "H"], "structure_init": [[-2.0543933333333335, -1.0271133333333333, 0.1870333333333333], [-2.5128933333333334, -1.1877133333333334, -0.8019666666666667], [-2.8206933333333333, -0.6235133333333334, 0.8468333333333333], [1.3409066666666667, 0.042386666666666656, -0.7282666666666667], [1.9865066666666666, -0.5355133333333333, -1.3903666666666668], [1.1156066666666669, 0.9919866666666667, -1.2178666666666667], [-0.9018933333333332, -0.06591333333333335, 0.0845333333333333], [0.15920666666666672, -0.7193133333333334, -0.5869666666666667], [-1.1354933333333332, 1.1640866666666665, -0.2654666666666667], [-2.1375933333333332, 2.605586666666666, -0.08216666666666668], [-1.7346933333333332, -1.9948133333333333, 0.5707333333333333], [2.041106666666667, 0.2913866666666666, 0.5980333333333333], [2.9895066666666668, 0.8028866666666666, 0.4315333333333333], [1.4223066666666668, 0.9077866666666666, 1.2485333333333333], [2.242506666666667, -0.6522133333333333, 1.1058333333333332]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -315.16935459270036, "e_dft_solv": -315.2223610275172, "G_gas": -315.08448838439773, "structure_gas": [[-2.044722078062109, -1.1005027704152728, 0.21509752055585604], [-2.563489806015016, -1.1857988487293762, -0.7513989802222394], [-2.7632633018109916, -0.7523289811092192, 0.9547317561276871], [1.2895111216716493, 0.0960494903742722, -0.7424498107230311], [1.953040475727979, -0.45345894378284235, -1.4097860817229784], [1.0566689536449696, 1.0540035313766958, -1.2161025405799348], [-0.9072467959602235, -0.1351067923100723, 0.11441840656458362], [0.1246113036238923, -0.6897822459356013, -0.6401127595761616], [-1.1813291700635111, 1.12791123132151, -0.11194608227276676], [-1.6052936808724039, 2.660446456777027, -0.3299653447975281], [-1.6906105171021482, -2.0893162362374382, 0.49847716294426986], [1.9588682172616558, 0.326129857533115, 0.6030996100334772], [2.8946660375995927, 0.8709869536301025, 0.47248754949796723], [1.3042682475874317, 0.8981151913484476, 1.2592404782857245], [2.1743209927714386, -0.6273478938326938, 1.0842091158888785]], "structure_solv": [[-2.1103768187411047, -0.8788443774488439, 0.3142872188276085], [-2.6137247456492614, -1.0576499422111498, -0.6492848284920759], [-2.8255560249662093, -0.3959226420595924, 0.9780225691414496], [1.307345218001515, -0.06747351099303826, -0.7677250160791939], [1.8831466291306758, -0.7001182529795059, -1.4437537183176727], [1.1252756167100264, 0.8852349189563354, -1.2686142687072872], [-0.9061486813052279, 0.0024862759256159585, 0.1253358315193339], [0.08424880392837518, -0.742850801842148, -0.5586509655140119], [-1.0791441255641043, 1.229302248502326, -0.2671515414156813], [-1.9281385742583113, 2.770134975175687, -0.25243915129584393], [-1.8372489601079252, -1.8453759767342597, 0.7350669929088233], [2.079258487071264, 0.15851954610262223, 0.5224069229417077], [3.047681601610378, 0.6108506324280836, 0.30692095126781344], [1.5267325264422102, 0.819581895357411, 1.188514099164068], [2.2466490474120837, -0.7878749881410573, 1.0370649039882498]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PALi_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "C", "H", "H", "O", "Li", "C", "H", "H", "H"], "structure_init": [[2.9143777777777773, -1.0923888888888889, 0.015749999999999997], [2.6313777777777774, -2.047988888888889, 0.45455], [3.860377777777777, -0.7715888888888888, 0.44815], [3.0734777777777778, -1.246888888888889, -1.06295], [-0.4879222222222224, 0.27411111111111114, 0.12475], [-0.4185222222222224, 1.191011111111111, -0.46815], [-0.4789222222222224, 0.569911111111111, 1.18325], [1.8616777777777775, -0.04288888888888885, 0.24904999999999997], [0.6094777777777776, -0.5698888888888888, -0.13595000000000002], [-1.7721222222222224, -0.46168888888888887, -0.20115], [-1.8177222222222222, -1.3760888888888887, 0.39375], [-1.7493222222222227, -0.7653888888888888, -1.24995], [2.109477777777778, 1.181211111111111, -0.10215], [2.5903777777777774, 2.865311111111111, -0.13505], [-2.9965222222222225, 0.40441111111111105, 0.06864999999999999], [-2.972122222222222, 1.313711111111111, -0.5337500000000001], [-3.917522222222223, -0.12688888888888888, -0.16624999999999998], [-3.0399222222222226, 0.7020111111111111, 1.11745]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -354.47545169317226, "e_dft_solv": -354.529026977577, "G_gas": -354.3646689735789, "structure_gas": [[2.914060013518594, -1.0812134618739335, 0.011855081944143211], [2.6051253727667536, -2.0639725631340022, 0.3611746616943319], [3.832388129715757, -0.7928526005410175, 0.5195310817760952], [3.126497119624195, -1.150086467118685, -1.0652062876924364], [-0.4792227994268024, 0.29234675415318184, 0.12288619396635136], [-0.42801201515955567, 1.2148537721470576, -0.46640690807602386], [-0.4547574494634919, 0.5790169947549696, 1.1826672991235443], [1.8483135864180695, -0.06321921849277955, 0.2692970813043447], [0.6157268968657148, -0.5397918290371616, -0.16578226957384243], [-1.7583777056635512, -0.45495579406412984, -0.19516870572957154], [-1.7879702822886308, -1.3674014641183017, 0.40221218163076056], [-1.7311796049036434, -0.76364005373223, -1.241616128585842], [2.1139225098887873, 1.1931108993785586, 0.005952875667381409], [2.4941634294251935, 2.729787862463542, -0.25755810072423496], [-2.9902496258428024, 0.39959532890606225, 0.0758650420978116], [-2.9808415819416134, 1.304851069845053, -0.5333575399291621], [-3.9079685828011548, -0.14189644623645517, -0.14865903710007133], [-3.0316174107227725, 0.7054672167044836, 1.1223134782099926]], "structure_solv": [[2.872955446838094, -1.239905130199659, 0.1900800383078344], [2.508614820034829, -2.22441857628022, 0.47875775513341023], [3.7813507248562805, -1.0214294524616974, 0.7481699443207294], [3.1347230315210477, -1.2734937253867205, -0.8788338691068618], [-0.4635831937307099, 0.2819496781651122, 0.11898295414246661], [-0.3002093567751119, 1.2448939378948785, -0.3749535830826468], [-0.5444822169252165, 0.4789360164348911, 1.1968746360631817], [1.8442569021419644, -0.1723314329742566, 0.4459282757646098], [0.6181777758733636, -0.5872321238848418, -0.1201491468706257], [-1.7394680281077128, -0.35541595810056253, -0.39377531733214577], [-1.88104469940184, -1.3160591881537689, 0.10507618961044131], [-1.6267539333729784, -0.5639634078286431, -1.4596018177364745], [2.177712379833217, 1.0688738171596428, 0.2705765963655937], [2.332424196680186, 2.8032840297863038, 0.1230973242442218], [-2.9470701350697457, 0.5440172527306616, -0.15886096583497128], [-2.8256333564361618, 1.5008219234687545, -0.6685007600972076], [-3.8622239156861498, 0.08324096718950179, -0.527305408851504], [-3.0797464427486068, 0.7482313718875483, 0.9044371546453659]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PCLi": {"element": ["O", "C", "C", "H", "H", "H", "O", "C", "O", "Li", "C", "H", "H", "H"], "structure_init": [[-1.169542857142857, 1.3182785714285712, -0.06252142857142858], [0.24525714285714284, 1.2539785714285714, -0.059821428571428574], [0.5572571428571429, -0.1718214285714285, 0.4068785714285714], [0.6199571428571429, 1.4219785714285713, -1.0735214285714285], [0.6637571428571427, 2.0098785714285716, 0.6051785714285715], [0.6554571428571426, -0.18722142857142848, 1.4984785714285713], [-0.6200428571428572, -0.8682214285714285, 0.04207857142857142], [-1.6883428571428571, 0.029578571428571492, 0.2637785714285714], [-2.8111428571428574, -0.27612142857142846, -0.2517214285714286], [-4.451242857142857, -0.8937214285714284, 0.07017857142857142], [1.769757142857143, -0.7949214285714283, -0.23872142857142858], [2.662857142857143, -0.22402142857142845, 0.016378571428571416], [1.9087571428571428, -1.8183214285714286, 0.10627857142857142], [1.6572571428571428, -0.7993214285714284, -1.3229214285714286]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -389.1966108135143, "e_dft_solv": -389.2571951987647, "G_gas": -389.1271181909922, "structure_gas": [[-1.1911106471178883, 1.2960938363988193, 0.07782912021922751], [0.21282931031827002, 1.2412256248831977, -0.061389740351708494], [0.583827926874991, -0.15959601794111647, 0.4400174338911965], [0.48038069964494795, 1.36152042685601, -1.1158413495039108], [0.6846151355542074, 2.034444229802325, 0.5196740723101047], [0.7839288192038997, -0.12167033028583946, 1.517289343352948], [-0.6122851213661011, -0.8772828465221496, 0.22039538191921934], [-1.6479880930446835, 0.025434290207227907, 0.48518371832422563], [-2.8122463184657276, -0.3147553712845328, 0.06702634103598994], [-4.274639132614248, -0.7462351371700906, -0.44515486110301966], [1.7320685502072122, -0.8130029003086532, -0.2886726580991687], [2.646278987034541, -0.23473610521425303, -0.14979420202515], [1.9020045123801173, -1.8201956959293049, 0.0879474813582789], [1.5123353713736838, -0.8712440035254817, -1.354510081341904]], "structure_solv": [[-0.2759371508978936, 1.7598697942950359, -0.45855410541857866], [0.8158574457448657, 0.8675157267396142, -0.589748858375724], [0.49693223381048457, -0.2648565132915698, 0.39132815241781505], [0.8582892676082101, 0.49162243657505517, -1.6159985691981507], [1.753879990679763, 1.3708299022085668, -0.35531216730594384], [0.9213344922100855, -0.02835605969999022, 1.3737096514435698], [-0.9148797151450585, -0.19639588525844054, 0.47299496482817266], [-1.2419752254341494, 1.1792402133900415, 0.41555771517935486], [-2.4597452225423178, 1.4731029155572808, 0.18892114319662448], [-4.070573603828662, 0.9106224588206011, 0.7525420862519623], [0.9422545447995844, -1.6341569530314977, -0.05821758090450219], [2.0277043106249444, -1.6602100408416023, -0.1562251149317269], [0.6467065879651408, -2.3935846721673344, 0.6639568491204233], [0.5001520468533304, -1.875243323000916, -1.024954166481858]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PCNLi_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "H", "Li"], "structure_init": [[-1.0398100000000001, -0.11112000000000008, -0.57579], [0.22328999999999988, 0.5453799999999999, -0.022590000000000013], [0.46118999999999993, 1.39158, -0.67099], [0.013089999999999933, 0.9431799999999999, 0.97811], [-2.17181, -0.11682000000000008, -0.14859], [1.40499, -0.41642000000000007, 0.018109999999999987], [1.6231899999999997, -0.79642, -0.98029], [2.2987899999999994, 0.07307999999999992, 0.40371], [1.18359, -1.27182, 0.65741], [-3.99651, -0.24062000000000006, 0.3409099999999999]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -179.53187047398382, "e_dft_solv": -179.587203377298, "G_gas": -179.48818857001663, "structure_gas": [[-1.0448579273467, -0.12387871391533271, -0.5530265021843181], [0.20268547320944152, 0.5335133516648, -0.012120293571620313], [0.42244326447434505, 1.3822904739667343, -0.6626121359832711], [-0.013023860871729522, 0.9273756716148887, 0.9892509319258278], [-2.1906200219297176, -0.13840921339509935, -0.1807074892156367], [1.3940719302865345, -0.4173039711052482, 0.015516428173714517], [1.598015530692345, -0.7985672634473371, -0.9842584256548454], [2.2863818174460215, 0.08547457824300889, 0.3868831523992849], [1.1896684931865193, -1.2709979096811574, 0.661240608989652], [-3.844764699149186, -0.17949700394477017, 0.33983372512193827]], "structure_solv": [[-0.9773991326321702, -0.16442454458782785, -0.656302003590129], [0.18981865986309637, 0.5562736462202689, 0.015360896468034702], [0.4240988372217359, 1.4304638095672524, -0.5960468247586153], [-0.12937695081722234, 0.9164972216330008, 1.0010686276626728], [-2.1440509091389175, -0.23343858795420203, -0.34296408337140977], [1.4258462201763813, -0.3271335364650998, 0.13904982484695388], [1.744253388115079, -0.6778104797373915, -0.8429127428070485], [2.2528727155234436, 0.21472723506920985, 0.5968474084601088], [1.213829703107626, -1.2038012889440306, 0.752040285372982], [-3.999892531381825, -0.5113534748063328, -0.06614138826103434]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "PFLi_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "H", "Li"], "structure_init": [[-2.5251333333333332, -0.6007466666666667, 0.02179999999999999], [-2.419833333333333, -1.4770466666666666, -0.6398999999999999], [-3.6295333333333337, 0.06575333333333332, 0.0556], [-1.3951333333333333, 0.2677533333333333, -0.12190000000000001], [-0.1564333333333333, -0.3545466666666666, 0.1404], [-0.10993333333333333, -0.6521466666666667, 1.1945999999999997], [-0.07473333333333332, -1.2686466666666667, -0.4608], [0.9798666666666667, 0.5878533333333333, -0.19499999999999998], [0.9173666666666667, 0.8586533333333334, -1.2506], [0.8589666666666665, 1.5080533333333332, 0.3803], [2.3314666666666666, -0.04804666666666668, 0.10799999999999997], [3.1497666666666664, 0.6252533333333333, -0.1408], [2.414366666666667, -0.30074666666666666, 1.1658], [2.4667666666666666, -0.9664466666666667, -0.4647], [-2.807833333333333, 1.7550533333333334, 0.2072]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -315.175663179945, "e_dft_solv": -315.21803505452675, "G_gas": -315.0900876074587, "structure_gas": [[-2.5443983948325486, -0.6956066740063799, 0.04336120890695972], [-2.3921756530456313, -1.5950295436150663, -0.5707362240582884], [-3.6430955818679407, -0.030563978673380298, -0.007285935910802734], [-1.403148705004442, 0.21703170481472078, -0.14130862788634185], [-0.14773564741780582, -0.3547539891732808, 0.14065845498681395], [-0.12087817164910156, -0.6751287072118255, 1.1875472407850112], [-0.013748596849505324, -1.248372672764961, -0.479863158067801], [0.9532245563018831, 0.6452164298206865, -0.1449721492555584], [0.8836169209749549, 0.9590434615041563, -1.1882025162515635], [0.7927545039074058, 1.5340030471045156, 0.4698987517472594], [2.3299903369093236, 0.05635797795071529, 0.138685074131149], [3.118807249227385, 0.7768650220896371, -0.06965768366878346], [2.4184775333815667, -0.24483778986684046, 1.1828546202001948], [2.5106913829109136, -0.8248014274896467, -0.4776007692916817], [-2.7423817329283176, 1.4805771394700689, -0.0833782863686046]], "structure_solv": [[-2.507240246755892, -0.5582866485725239, 0.42692501433968155], [-2.505952611356115, -1.4646194828228416, -0.20149778473534646], [-3.5839769948344466, 0.13693879495275935, 0.576174663428628], [-1.39392386923024, 0.2791044324713666, 0.0925368453771438], [-0.13818635090648548, -0.35654976628234664, 0.17880354903450324], [0.06250249183608299, -0.6365462318832381, 1.21949705676617], [-0.1564262442520908, -1.2807251515317293, -0.41172286218474047], [0.9424863013440228, 0.5685262052655086, -0.3403800036667364], [0.7155924939380879, 0.8316571708366769, -1.3751120397200949], [0.9226172670175072, 1.4943143000377321, 0.2380865812553218], [2.3192666738402212, -0.07847333165814244, -0.24990984227674215], [3.0926893118532757, 0.5867874610332302, -0.6297028695281335], [2.5667729970691435, -0.3256402157569816, 0.7830124447426532], [2.3550271867166335, -1.000628153391433, -0.8311066295066473], [-2.6912484063295565, 1.8041406172231924, 0.5243958766786443]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "VCLi_e20": {"element": ["O", "O", "C", "O", "Li", "C", "H", "C", "H"], "structure_init": [[0.0213666666666667, 1.1367, -0.024088888888888885], [0.0213666666666667, -1.1367, -0.024088888888888885], [0.8698666666666667, 0.0, -0.2764888888888889], [2.0065666666666666, 0.0, 0.28581111111111107], [3.7407666666666666, 0.0, -0.1969888888888889], [-1.260333333333333, -0.6629, 0.03391111111111111], [-2.0696333333333334, -1.3689, 0.0840111111111111], [-1.260333333333333, 0.6629, 0.03391111111111111], [-2.0696333333333334, 1.3689, 0.0840111111111111]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -348.66277523846014, "e_dft_solv": -348.7233026663958, "G_gas": -348.64279207839695, "structure_gas": [[0.0298675018960457, 1.1314394953996971, -0.18622023921017822], [0.02999300903127867, -1.1316183996157334, -0.18564589444996926], [0.8123666276507224, -0.00012617856436257345, -0.5379671695110789], [2.024354773599299, 5.9532106392217754e-05, -0.11882682583271305], [3.5705816885927413, 0.0006040028411566598, 0.33842886723103616], [-1.2242251654234348, -0.6627062062747041, 0.08375717303291948], [-2.009299492576508, -1.3739028849295734, 0.2616735048667761], [-1.2242679826306604, 0.6625132325803035, 0.08355930404415357], [-2.009370960148075, 1.3737374064900556, 0.26124127982214584]], "structure_solv": [[0.01581027400784157, 1.1373061263364161, -0.054314354895385344], [0.015791411384738805, -1.1372815672964394, -0.054369690241789316], [0.8612269750825863, 1.8141153996790066e-05, -0.3191045460817335], [2.003511754480536, 2.786420579220687e-06, 0.22873756885176189], [3.77728885503619, 9.128053912571218e-06, -0.04471439693537729], [-1.2640598769757225, -0.6628879915936584, 0.028803957952678868], [-2.072858349187267, -1.3681562610103495, 0.09311145051553614], [-1.2639988743560682, 0.662812484225664, 0.02878515471361625], [-2.0727121695743205, 1.3681771537000904, 0.09306485612740109]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBALi_e20": {"element": ["C", "H", "H", "H", "C", "H", "H", "C", "O", "C", "H", "O", "Li", "C", "H", "H", "H", "C", "H", "H", "H"], "structure_init": [[3.0727333333333333, -1.2081238095238096, -0.16914285714285718], [2.6512333333333333, -2.1741238095238096, 0.10495714285714283], [4.029333333333334, -1.0840238095238095, 0.33495714285714284], [3.2626333333333335, -1.2149238095238095, -1.2536428571428573], [-0.12636666666666663, 0.5750761904761905, 0.016357142857142834], [0.07133333333333336, 1.5170761904761905, -0.5034428571428572], [-0.10306666666666664, 0.7839761904761905, 1.0966571428571428], [2.148333333333333, -0.07882380952380948, 0.1966571428571428], [0.8609333333333333, -0.3773238095238095, -0.2998428571428572], [-1.4971666666666665, 0.042476190476190515, -0.36874285714285715], [-1.4671666666666667, -0.2042238095238095, -1.4343428571428571], [2.5614333333333335, 1.1419761904761905, 0.045757142857142837], [3.1557333333333335, 2.7605761904761903, 0.3477571428571428], [-2.5464666666666664, 1.1275761904761903, -0.14684285714285716], [-2.3223666666666665, 2.0237761904761906, -0.7265428571428572], [-3.5375666666666667, 0.7763761904761904, -0.43394285714285713], [-2.5852666666666666, 1.4090761904761906, 0.9081571428571429], [-1.8407666666666664, -1.2182238095238096, 0.41715714285714284], [-1.0906666666666667, -1.9924238095238092, 0.26565714285714276], [-1.8849666666666667, -0.9926238095238096, 1.4857571428571428], [-2.8118666666666665, -1.6131238095238094, 0.1166571428571428]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -393.7842980881986, "e_dft_solv": -393.837364749202, "G_gas": -393.6470682473744, "structure_gas": [[3.026619894361177, -1.2789063819887057, -0.11391686324756571], [2.555108361477893, -2.2275223546780127, 0.13371490416209786], [3.9577327735000174, -1.186680647251545, 0.4416570187031327], [3.2681920465403627, -1.2845327633132793, -1.1869614067873129], [-0.11219776145002167, 0.6035684270151409, 0.035236619870020844], [0.10266995593647743, 1.5500088274415178, -0.47241263811633416], [-0.08256892487337855, 0.7930596501235289, 1.1181661722626028], [2.1235443355485386, -0.13143191432638063, 0.21199225235635166], [0.8504182769525296, -0.3635091081654775, -0.29996634055489463], [-1.4893692043828675, 0.09987775711905177, -0.3647498433598093], [-1.4563312837041962, -0.11760913045829492, -1.43612486545175], [2.5923412848835525, 1.0849555802651951, 0.07725856730520363], [3.2064900267970997, 2.564045309792918, -0.024789936889652895], [-2.528346324824505, 1.187436654207351, -0.11214811468073387], [-2.3001870050852946, 2.0978723453365564, -0.668190041367655], [-3.5234491769617917, 0.8532548275654509, -0.40573261048273845], [-2.564398770183307, 1.4414296734395047, 0.9499030328541498], [-1.8402542022875406, -1.1817250112907067, 0.3826702177866826], [-1.088084126034347, -1.9484534870797852, 0.20894636045918702], [-1.8865615185326585, -0.9896631762681277, 1.4575538454147785], [-2.8113686576465957, -1.5654750775252102, 0.06789366974545502]], "structure_solv": [[3.1731533144071538, -0.8901796606633814, 0.09228322689444757], [2.825024238451285, -1.8975544213255842, 0.31493963123707674], [4.061927412173638, -0.6845427575053395, 0.6858841004027875], [3.4625422959598326, -0.8564160616733596, -0.9694848830607365], [-0.19213370202410499, 0.5645300015273662, 0.004478647174929817], [-0.045561301614246964, 1.5320408486279415, -0.48371779647741125], [-0.2859843638085851, 0.7523489976194624, 1.0846626576011922], [2.1123111893324564, 0.1375650759390111, 0.3807187592091422], [0.910913323804009, -0.27784816131377804, -0.23196740289807583], [-1.4620711133026365, -0.09372935726608196, -0.5104561705957129], [-1.311870543847315, -0.312823144381767, -1.5718317553198626], [2.414322960167273, 1.3962787697887897, 0.27376902238255557], [2.9752228689766205, 2.9678231067477836, 0.8180163738697298], [-2.631717980958284, 0.8759251955899922, -0.3716438205217375], [-2.4510869571335365, 1.8012385850447887, -0.9197305523458493], [-3.5527788704944947, 0.4319559248797437, -0.7492497978709075], [-2.7914792269323523, 1.1314288415568403, 0.6785323044464907], [-1.7465365961682735, -1.3995230790381044, 0.22417685695498973], [-0.9129457468793019, -2.093440521475858, 0.1315840669757929], [-1.908522326202094, -1.2037356143031734, 1.2872379146330413], [-2.6427288738590535, -1.8813425680748983, -0.1682013827634836]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBFLi_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "C", "H", "H", "H", "Li", "C", "H", "H", "H"], "structure_init": [[-2.7650944444444443, -0.659811111111111, 0.1446611111111111], [-2.7741944444444444, -1.683611111111111, -0.2655388888888889], [-3.7911944444444443, 0.11108888888888893, 0.008161111111111109], [-1.5564944444444442, 0.012888888888888925, -0.2250388888888889], [-0.3778944444444443, -0.660211111111111, 0.1569611111111111], [-0.3252944444444443, -0.720111111111111, 1.252261111111111], [-0.4055944444444443, -1.686211111111111, -0.2296388888888889], [0.8460055555555557, 0.06178888888888893, -0.37893888888888894], [0.7497055555555556, 0.11298888888888892, -1.467438888888889], [2.0972055555555555, -0.740211111111111, -0.03333888888888889], [2.989005555555556, -0.2573111111111111, -0.4320388888888889], [2.2143055555555557, -0.8151111111111109, 1.050161111111111], [2.047905555555556, -1.7512111111111108, -0.4387388888888889], [-2.7913944444444443, 1.6830888888888889, -0.2836388888888889], [0.9395055555555558, 1.4794888888888886, 0.1756611111111111], [0.062205555555555736, 2.070088888888889, -0.0838388888888889], [1.0210055555555557, 1.452388888888889, 1.264961111111111], [1.8203055555555556, 1.9899888888888888, -0.21463888888888888]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -354.48391929409263, "e_dft_solv": -354.5263147884397, "G_gas": -354.3717640952658, "structure_gas": [[-2.766447029120162, -0.7949576613631992, 0.153197526133751], [-2.7574221720866903, -1.7629909722718353, -0.3677345689555888], [-3.7917041106450085, -0.021786373095646846, 0.1087894426327273], [-1.554931419251413, -0.03735886277202496, -0.21151573832467443], [-0.3501335855104808, -0.6692474826002871, 0.1496858851031702], [-0.2890166509113952, -0.7446277893322808, 1.242551040003843], [-0.3481352539278137, -1.6884920993199835, -0.251679752332475], [0.8426502192933945, 0.10195468489309051, -0.38990139781633865], [0.7493664062867454, 0.13717508161315803, -1.47890482271633], [2.127619774168685, -0.6366499437859915, -0.028029826882174518], [2.9990203180109174, -0.12464200113725767, -0.43497290898289404], [2.2470430247515956, -0.6879494562226632, 1.056191525329293], [2.123112489784971, -1.6560628359408833, -0.41411313616819057], [-2.742709052631196, 1.3714065375977744, -0.14247527364403986], [0.8701296314835059, 1.5294492599478546, 0.14716613901919007], [-0.008539029210498423, 2.094437654206295, -0.1653813525787531], [0.9013439202468086, 1.5250887993191635, 1.2391235823392122], [1.7487525192218245, 2.065253460267554, -0.21199636216494108]], "structure_solv": [[-2.684939312021698, -0.8960659121680943, 0.3456818531070554], [-2.6776918467921877, -1.8152712223337573, -0.26349438311619544], [-3.765574604828329, -0.20410172358771825, 0.47983072457398995], [-1.5735195171392369, -0.06117442099176764, -0.0030829530331244522], [-0.31874637895807795, -0.6945982242462997, 0.11009206128223797], [-0.10987371661231288, -0.9135787026600488, 1.1655551509564772], [-0.3479950062528518, -1.6503098579829028, -0.42649466843970707], [0.7794238529170744, 0.18430752786410792, -0.4632616196673227], [0.5294899554551539, 0.38534087857822535, -1.5088828966141699], [2.1055495118200493, -0.5687128445276527, -0.41117568573883106], [2.90813889492912, 0.03181395329408194, -0.8383958608362463], [2.3736338270298987, -0.7969707038611132, 0.6227517097906882], [2.0536917294158865, -1.5083497296102542, -0.9618179590328515], [-2.879083141025185, 1.4617324217257555, 0.4347374389430364], [0.8785884489738192, 1.5103788012462047, 0.2838654171269538], [-0.05078772136107966, 2.074929178881331, 0.22596707832342688], [1.103853468558132, 1.3324961108343076, 1.3381743925447278], [1.6758415560858142, 2.128134469794582, -0.13004980009993955]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iBNLi_e20": {"element": ["C", "C", "H", "N", "C", "H", "H", "H", "Li", "C", "H", "H", "H"], "structure_init": [[-1.260976923076923, -0.0661461538461538, -0.5440692307692307], [0.054623076923076996, -0.016846153846153795, 0.24273076923076917], [-0.20127692307692294, -0.019846153846153798, 1.3100307692307693], [-2.407276923076923, -0.0523461538461538, -0.16076923076923078], [0.903823076923077, -1.2429461538461535, -0.07216923076923078], [1.153523076923077, -1.2622461538461538, -1.1350692307692307], [1.833223076923077, -1.2243461538461538, 0.49883076923076913], [0.372023076923077, -2.164446153846153, 0.16623076923076924], [-4.244876923076923, 0.006753846153846204, 0.3010307692307692], [0.8057230769230771, 1.2690538461538463, -0.08596923076923077], [1.739923076923077, 1.3219538461538463, 0.47503076923076926], [1.0429230769230768, 1.3025538461538462, -1.1514692307692307], [0.20862307692307702, 2.1488538461538464, 0.15563076923076924]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -218.84041814037025, "e_dft_solv": -218.89601956025092, "G_gas": -218.77056614480827, "structure_gas": [[-1.2590550570431494, -0.04262663362599938, -0.5211410809402094], [0.044282228903258065, -0.005526516622412052, 0.25313480041028213], [-0.21143144284699544, -0.0068099192287072495, 1.3212707004787805], [-2.4146111135150377, -0.04685396275391744, -0.18058229892247546], [0.8759718924263482, -1.2423010339313532, -0.07216401348756789], [1.108015296799629, -1.2645933205908038, -1.1379190708065885], [1.8121179751156018, -1.2303601314070056, 0.4875210684667546], [0.33660317524411604, -2.1562372525387388, 0.17513788131030572], [-4.086759090064514, -0.053431327780117874, 0.2816153247825738], [0.8048212173896978, 1.2733733768195599, -0.08474065818924985], [1.7425772875813677, 1.3171001126443787, 0.47062151888652104], [1.0310383366812979, 1.3007225698881073, -1.1516628820832941], [0.21642929332620472, 2.1575440391270857, 0.15890871009195714]], "structure_solv": [[-1.2440966253817953, 0.18876035278857362, -0.5276947620080673], [0.059298486827063346, 0.004743830909241873, 0.25854114789871735], [-0.18208953164051717, 0.10238638862353185, 1.3246387908677626], [-2.37106447365806, 0.4098796385579813, -0.15016059728015224], [0.6323972489594448, -1.384588755047198, 0.00023665340219953979], [0.8547116389807599, -1.505494301605887, -1.06203932343732], [1.5554047996281104, -1.5310384947507993, 0.5629410227898961], [-0.07369460247890972, -2.163985506106049, 0.2879118078494008], [-4.223236702421617, 0.7109648146348183, 0.13929980123513155], [1.0584478119402252, 1.0890020555986812, -0.1306857475611044], [1.9892772281181714, 0.9730494063044279, 0.4262065219253195], [1.284662807303625, 1.022001679105085, -1.196896059318147], [0.6599819136952687, 2.0843188909841377, 0.06770074364017326]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPALi_e20": {"element": ["C", "H", "H", "H", "C", "H", "C", "O", "C", "H", "H", "H", "O", "Li", "C", "H", "H", "H"], "structure_init": [[2.4626166666666665, -1.1406666666666667, 0.16119444444444445], [2.121716666666667, -2.0130666666666666, 0.7166944444444444], [3.3894166666666665, -0.7802666666666666, 0.6042944444444445], [2.685016666666667, -1.4600666666666666, -0.8696055555555554], [-0.9144833333333333, 0.28323333333333334, -0.21910555555555555], [-0.6544833333333332, 1.1823333333333332, -0.7843055555555556], [1.4328166666666666, -0.04536666666666662, 0.16389444444444443], [0.1932166666666667, -0.6010666666666666, -0.23550555555555555], [-2.060483333333333, -0.43096666666666666, -0.9106055555555557], [-2.319683333333333, -1.3394666666666668, -0.36440555555555554], [-2.9414833333333332, 0.20983333333333337, -0.9486055555555555], [-1.7859833333333335, -0.7061666666666666, -1.9283055555555555], [1.7461166666666665, 1.1070333333333333, -0.34520555555555554], [2.0376166666666666, 2.725233333333333, -0.9233055555555556], [-1.278483333333333, 0.6814333333333334, 1.2045944444444443], [-2.136383333333333, 1.3546333333333334, 1.2036944444444442], [-1.5361833333333332, -0.20666666666666667, 1.7846944444444444], [-0.4408833333333333, 1.1800333333333333, 1.6898944444444444]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -354.48096195853674, "e_dft_solv": -354.53370414592837, "G_gas": -354.3702621246266, "structure_gas": [[2.4441019437376585, -1.116982861606691, 0.15083920374123536], [2.0825915619996165, -2.0272073577136487, 0.6244173294146709], [3.3277144992243954, -0.7648562578906483, 0.6798057011920215], [2.738323140754067, -1.360711510581434, -0.88094905393666], [-0.932196350598963, 0.2879912578336748, -0.25528731336686933], [-0.7100289460303891, 1.1810832939887974, -0.8488471329186098], [1.3892975196008928, -0.057047358741149655, 0.157120836751622], [0.1826648618229377, -0.5813249591138957, -0.30037156087977235], [-2.0862922999507254, -0.46149680924338765, -0.8927244540682961], [-2.310013333344662, -1.3583371210116952, -0.3141433344687502], [-2.978856985321501, 0.1633922962888729, -0.9261243273915174], [-1.828937482415123, -0.7637152676475039, -1.906694371447697], [1.707855773190568, 1.1396796221852297, -0.2761434166217211], [2.1826041335896944, 2.589300068116947, -0.7744946415345488], [-1.2442172637488516, 0.7090352698772668, 1.174245253511886], [-2.121763226983329, 1.3565055636202488, 1.1977526836312224], [-1.4449151392983146, -0.17399956924616586, 1.782541842087592], [-0.39793240623209464, 1.2386917008885439, 1.609056756304475]], "structure_solv": [[2.355612644372943, -1.2787358827832402, 0.4034313294122348], [1.936354312332661, -2.0233088864082536, 1.078472352653283], [3.2963314788595377, -0.9183920151119992, 0.8158066979679859], [2.576958089539475, -1.7754250963510412, -0.5546682356401115], [-0.8963590304423305, 0.29568026012397874, -0.3156944666926386], [-0.5712202243812458, 1.0465117513289839, -1.0409171759220748], [1.4099844640863528, -0.12812716498727358, 0.19645441854179863], [0.1418605783817515, -0.6541693189568585, -0.14685690101871315], [-2.0923081491856124, -0.4548003958393166, -0.8707674425375522], [-2.4224219552792046, -1.2131998594453322, -0.15896317721520428], [-2.920660657789485, 0.2292736999720754, -1.054274537858697], [-1.8353500618949237, -0.9490168259198211, -1.8069822720723847], [1.8159599801932864, 0.9021308047005335, -0.4827257975718833], [2.369849688614158, 2.458789482587758, -1.0402310351820119], [-1.227938377757357, 0.9894951780065167, 0.9985203187918545], [-2.0407334388512934, 1.702544455329031, 0.8571482134156726], [-1.538815175960236, 0.2516162309067666, 1.740601056009592], [-0.3571041650339269, 1.5191335828926624, 1.3816466549596158]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "iPFLi_e20": {"element": ["C", "H", "O", "O", "C", "H", "C", "H", "H", "H", "Li", "C", "H", "H", "H"], "structure_init": [[1.729933333333333, -0.7331, 0.6747533333333333], [2.1504333333333334, -1.5647000000000002, 1.2521533333333332], [2.4216333333333333, -0.2214, -0.2951466666666667], [0.38013333333333327, -1.0565, 0.4231533333333333], [-0.37276666666666664, -0.06330000000000002, -0.2560466666666667], [0.13053333333333333, 0.17699999999999996, -1.1967466666666666], [-1.7305666666666666, -0.6698, -0.5538466666666667], [-2.3449666666666666, 0.030099999999999988, -1.1198466666666667], [-1.6241666666666668, -1.5859, -1.1336466666666665], [-2.248066666666666, -0.9077999999999998, 0.3769533333333333], [3.5811333333333333, 0.8279, -1.0974466666666667], [-0.4931666666666667, 1.2064999999999997, 0.5751533333333333], [-0.9687666666666668, 0.9827, 1.531853333333333], [0.48933333333333334, 1.6339999999999997, 0.7684533333333333], [-1.1006666666666667, 1.9442999999999997, 0.05025333333333332]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -315.16592958506544, "e_dft_solv": -315.2203000494244, "G_gas": -315.08087308410177, "structure_gas": [[1.70447664013138, -0.7007409883508346, 0.7278758673008893], [2.128531274619679, -1.4955380056800316, 1.3399001689786336], [2.44658954500776, -0.16708021741772483, -0.21037114122711761], [0.39705457278604067, -1.0359802982677737, 0.40280213021666894], [-0.35194696777736667, -0.03364571820260742, -0.25898054531127124], [0.1623538686539134, 0.24035042486814304, -1.1864634961709601], [-1.693477587344594, -0.6542444980184724, -0.5976848208160407], [-2.316101741480143, 0.05159232517804681, -1.1475893551584897], [-1.5556999129797526, -1.549040414016947, -1.2027348142028664], [-2.2124637554166493, -0.9368468505352469, 0.3187821857812036], [3.4032794038407266, 0.5394185642095272, -1.2870854838848829], [-0.4991609412026973, 1.20774440884164, 0.610267812584553], [-0.9896613305323342, 0.9439114115926018, 1.548186011897376], [0.4773936694760004, 1.6295048019715253, 0.8432886375403866], [-1.101166737781782, 1.9605950538304846, 0.09980684247850011]], "structure_solv": [[1.8392698392513096, -0.5282673062075888, 0.5710086087158401], [2.3717559138177498, -1.3029116551340423, 1.134546281363904], [2.4235021308140983, 0.03398275937406693, -0.44033904845812477], [0.5173141081415441, -0.989525495468982, 0.3973864118266003], [-0.37683198470499973, -0.07553817481157991, -0.21890288245210426], [0.0552564869763049, 0.253016489075418, -1.167908114258596], [-1.6627909230141618, -0.8334780860782108, -0.48955445243487006], [-2.38526737184137, -0.19082688600066128, -0.9922599429974995], [-1.473045598023953, -1.7018565535326966, -1.1193620048851283], [-2.1009407592094655, -1.176290634324608, 0.4491843169884148], [3.450200226543903, 1.0432682649934453, -1.4426491396917094], [-0.6170696814831658, 1.1418911234394593, 0.6633628504754322], [-1.028043685950569, 0.8285711329742937, 1.6248819623547768], [0.31309935624981733, 1.6783774742083664, 0.8431538958036056], [-1.32640805753014, 1.8195875475073742, 0.1874512577759725]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBFLi_e20": {"element": ["C", "H", "O", "O", "C", "H", "H", "C", "H", "H", "C", "H", "H", "Li", "C", "H", "H", "H"], "structure_init": [[-3.237672222222222, -0.526711111111111, -0.03163888888888888], [-3.188472222222222, -1.3807111111111112, -0.7277388888888887], [-4.275572222222222, 0.23908888888888893, -0.0020388888888888852], [-2.028772222222222, 0.24128888888888894, -0.10203888888888886], [-0.8571722222222222, -0.4956111111111111, 0.17326111111111112], [-0.864172222222222, -0.820311111111111, 1.220261111111111], [-0.8425722222222222, -1.3984111111111113, -0.44923888888888885], [0.36412777777777783, 0.35158888888888895, -0.11323888888888888], [0.3516277777777778, 0.6541888888888889, -1.163638888888889], [0.31442777777777775, 1.266288888888889, 0.4839611111111111], [1.659227777777778, -0.39151111111111103, 0.1940611111111111], [1.6622277777777776, -0.6914111111111111, 1.245061111111111], [1.6926277777777778, -1.3140111111111112, -0.3910388888888889], [-3.270072222222222, 1.8088888888888888, 0.3090611111111111], [2.8945277777777783, 0.4495888888888889, -0.10303888888888887], [2.8894277777777777, 1.3664888888888889, 0.4881611111111111], [3.8113277777777776, -0.09231111111111105, 0.1257611111111111], [2.9249277777777776, 0.733588888888889, -1.1559388888888888]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -354.48159706385184, "e_dft_solv": -354.5238287747275, "G_gas": -354.36957524382666, "structure_gas": [[-3.257884424433751, -0.626027858629377, 0.04360725541772915], [-3.1922331438949247, -1.5126884021630564, -0.6036584337688932], [-4.28700001878978, 0.14352664988826613, 0.017821610129730183], [-2.032773485065162, 0.17808255078563823, -0.10992720377472176], [-0.8411796038644479, -0.5197465259870248, 0.16513492705885335], [-0.8522983938698145, -0.8630748505220008, 1.2049176946833193], [-0.7920998864135969, -1.4092229367381988, -0.4733852653054259], [0.353563824033908, 0.3735980824636117, -0.0948368398915804], [0.3261079112483019, 0.7139715780829979, -1.1332567883034497], [0.2785298210749282, 1.2645030349297814, 0.5358729570288254], [1.6741737099865084, -0.33612566604455857, 0.1808506908296768], [1.6874207730734685, -0.6855195577812547, 1.2160199609211466], [1.7403399705037612, -1.2286906426816915, -0.4458773825568284], [-3.2429517414547306, 1.5621484699654102, -0.004816520417789296], [2.87932210174148, 0.560637206913761, -0.0744623014685909], [2.8461487549993265, 1.44559007319461, 0.5623246269991604], [3.8148214290815132, 0.03996568637116739, 0.12478627330956703], [2.897992402008616, 0.8990731079660723, -1.1111152608865311]], "structure_solv": [[-3.2473907693612296, -0.43333867725066266, 0.1510326767339988], [-3.2614643207404255, -1.2982251008189496, -0.5330966359259636], [-4.25791254931947, 0.36645098851886165, 0.21989107249182283], [-2.020723754027264, 0.29203253727640094, 0.009536292995702364], [-0.8592124336178167, -0.4837737595239685, 0.20637083313481977], [-0.8215143084477043, -0.8343188311950464, 1.2442259460565104], [-0.9007940095961376, -1.3705878243948422, -0.4376163591710217], [0.36869186255775377, 0.3389333488792304, -0.12195353225155944], [0.30920565120885424, 0.6712395811002835, -1.1615112841808524], [0.37314880300303604, 1.2373467712426585, 0.5011290159008371], [1.6585210170334312, -0.4434594032632331, 0.09640591059058592], [1.7087530224874767, -0.773500607073044, 1.1368640366730771], [1.6392224774207298, -1.3491883381094643, -0.5147247706761598], [-3.2213008734143678, 1.9279832292169174, 0.4360328378795339], [2.8971556594376975, 0.37725673924966535, -0.2420836525416323], [2.945624420240865, 1.2759095838128454, 0.3743278384587137], [3.8110736862509347, -0.19234662018575052, -0.07841067540683587], [2.8789164190830574, 0.6915863823870055, -1.2864195507825933]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}, "nBNLi_e20": {"element": ["C", "C", "H", "H", "N", "C", "H", "H", "Li", "C", "H", "H", "H"], "structure_init": [[1.8299000000000003, 0.38766153846153845, -0.42769999999999997], [0.4914000000000001, -0.3347384615384615, -0.3001], [0.2899000000000001, -0.8191384615384615, -1.2602], [0.5779000000000001, -1.1263384615384615, 0.45649999999999996], [2.9241, 0.09136153846153847, -0.003400000000000007], [-0.6645, 0.5979615384615384, 0.0421], [-0.7286999999999998, 1.3760615384615382, -0.7218], [-0.4453999999999999, 1.1086615384615386, 0.9832], [4.7173, -0.1397384615384615, 0.5506999999999999], [-1.9933, -0.14003846153846153, 0.15050000000000002], [-2.8106, 0.5410615384615385, 0.387], [-2.2342, -0.6417384615384616, -0.7879999999999999], [-1.9538000000000002, -0.9010384615384615, 0.9311999999999999]], "reaction_info": {"ori_init": {"charge": 0, "multiplicity": 2, "e_dft_gas": -218.83792371741532, "e_dft_solv": -218.8932638933243, "G_gas": -218.7679442277448, "structure_gas": [[1.826595917152659, 0.38397436943792357, -0.42788072227424123], [0.5069881879088061, -0.3367851012758116, -0.2939669243616301], [0.3092485842012118, -0.8273842514759999, -1.2508891292436108], [0.6056549867514944, -1.122546087145242, 0.46772093098153306], [2.9353038526792834, 0.14235372011874406, -0.021895740675532294], [-0.6499632408265853, 0.5980760362068495, 0.042731790044518006], [-0.7057942632723099, 1.3744766346200947, -0.7220030501294801], [-0.4323498507353165, 1.1086436374433515, 0.9832507815872369], [4.537423771651581, -0.17197974692503093, 0.562356079149586], [-1.9779100184115035, -0.1413971170841518, 0.1464462792294027], [-2.7954383634368134, 0.537737178952432, 0.3871435984917097], [-2.220100057330735, -0.6373507443036147, -0.7947965804166925], [-1.9396595063373576, -0.9078185285690515, 0.921782687617192]], "structure_solv": [[1.7678832282841241, 0.4190611399551812, -0.6147440168789826], [0.45636102639131154, -0.31814230252966286, -0.35501106937068777], [0.15220260315289627, -0.7820285128510727, -1.2979656193171523], [0.6315016161496733, -1.1262895230575303, 0.3676975406846366], [2.9058558694769943, 0.11420738760169168, -0.3371025435048167], [-0.6608524892718001, 0.5956658132211196, 0.13547560654032978], [-0.815699333018768, 1.3879492474973467, -0.600001507503034], [-0.34045207053973814, 1.0894481205950532, 1.0562354626269113], [4.758925805486397, -0.16111059535041378, -0.043998452728088], [-1.9638246891055995, -0.15663822978161618, 0.3772246197125658], [-2.7527010990556477, 0.5114720200173394, 0.7223064940087099], [-2.3081598446103855, -0.6380409889647094, -0.5394722980244584], [-1.8310406241802863, -0.9355535764345464, 1.1293557840983541]]}}, "params": {"basis": "6-311++G(2df,2pd)", "grids_level": 5, "nlc_grids_level": 3, "eps": 20, "solvent_model": "IEF-PCM", "auxbasis": "ccpvtz-ri", "xc": "M062X", "conv_params": {"convergence_energy": 1e-06, "convergence_grms": 0.0003, "convergence_gmax": 0.00045, "convergence_drms": 0.0012, "convergence_dmax": 0.0018}, "disp": "d3zero"}, "software": "gpu4pyscf0.7.4"}}

==> plots/interaction_energy/Nirmatrelvir.json <==
{
    "wB97M-V/def2-SVP": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [23.93720585571768, 7.434458252626966, -3.2989930535147636, -9.451774849006581, -12.332962511208112, -13.105215009332525, -12.652007145365069, -11.570316682369137, -10.24413825122834, -8.894269200157567, -7.636787858505634, -6.522506616998223, -5.553594922055845, -4.718160174130749, -4.00555318493917, -3.406721338074332, -2.915694405324797, -2.5213692201244173, -2.2067071842906, -1.9544922604056703, -1.7489164757856037, -1.5778974236467453, -1.432533706381716, -1.3068874896569136, -1.1967728897688836, -1.099378538168738, -1.012633865668688, -0.9349705702709682, -0.8651650240340255, -0.8022010128612865, -0.7452388122187299, -0.6935627011768979, -0.6465638991240819, -0.6037153908835649, -0.5645639406753443, -0.5287126983843697, -0.4958182809155232, -0.4655782655086489, -0.4377282123097179, -0.4120346919253465], "time": 2370.7806782722473},
    
    "wB97M-V/def2-SVP_CP": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [28.172277950376728, 10.985737400962861, -0.03682522078620038, -6.498129667476257, -9.58492396067746, -10.726873358708897, -10.547794515862916, -9.61116678786072, -8.473861388654855, -7.360251166266171, -6.308026439079008, -5.427435545442774, -4.674270205285961, -4.052567515621691, -3.5060025942498174, -3.0622264756237354, -2.683601803722826, -2.3869742120038397, -2.148837659580022, -1.915391559749988, -1.7091002568048792, -1.574071893013049, -1.436850825668619, -1.3000562260658668, -1.1983413860956726, -1.1027701382269814, -1.0044886639312054, -0.928681183889281, -0.8673388886575901, -0.804093416862399, -0.7444728017343651, -0.6955160831145973, -0.6481734148550076, -0.6012712168704423, -0.5612229748848729, -0.5260645062904165, -0.49533934576414923, -0.4666835407966854, -0.4387695566304696, -0.4122763430629892], "time": 4020.091095685959},

    "wB97M-V/def2-SVPD": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [24.616955550847244, 8.111611141278837, -2.588266648782189, -8.685927545662484, -11.517052698884422, -12.26887679809496, -11.831768447146338, -10.798764918725306, -9.551455575457322, -8.305195100981264, -7.166328412886679, -6.175052673539847, -5.330268855573407, -4.618071001173067, -4.019234979515834, -3.5158543030177327, -3.0938155366699407, -2.7389358971110958, -2.439083124315526, -2.1841998900035273, -1.9650427198430447, -1.7754033277171117, -1.6095260731677323, -1.463967522365143, -1.3357229570862215, -1.2224003234464518, -1.1221632070323084, -1.0332553574342986, -0.9541224255356544, -0.8834698067876435, -0.8201093147535353, -0.7630385249927879, -0.7114175885551469, -0.6645543956302534, -0.6218525792645535, -0.5828195670319913, -0.5470415100216844, -0.5141655666512456, -0.48388847178272315, -0.45594715756494814], "time": 3082.0421013832092},

    "wB97M-V/def2-SVPD_CP": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [27.930491777604352, 10.713631770878838, -0.29104006484310524, -6.711424679476685, -9.748993626998606, -10.843801573203182, -10.64121726560892, -9.705859636009949, -8.581322217122827, -7.5027081583580095, -6.482736858348949, -5.624419928625746, -4.88815393264163, -4.284713767015607, -3.740837327337889, -3.286365791522198, -2.904227959339199, -2.5968171067204633, -2.34887530272124, -2.097293270086878, -1.8646677596598817, -1.7199935836948657, -1.5743113023756363, -1.4259554764441342, -1.3141867372026306, -1.2088455561312366, -1.0978093946492522, -1.0145326274534352, -0.949887115628926, -0.8836416420131226, -0.8204464639105343, -0.767223487559547, -0.7129800815133491, -0.6593659342488327, -0.617855448968681, -0.5805029848617772, -0.5463476706544758, -0.515570645966026, -0.4856524695282479, -0.4567141493966163], "time": 5510.551564216614},

    "wB97M-V/def2-TZVPPD": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [26.338148510164395, 9.918677430858839, -0.7464648274680882, -6.88906139193939, -9.840094557963647, -10.741315395679283, -10.463398634926758, -9.598671455871102, -8.523579174924642, -7.44394125902569, -6.456737152754816, -5.59583746788354, -4.860761878423977, -4.239845812388537, -3.7162309638423072, -3.273411506027683, -2.8988220888665057, -2.579774307207149, -2.306311923812569, -2.0712749836703206, -1.8675772563758712, -1.6907721405858194, -1.5362157530447156, -1.4007947476025135, -1.2815380189647232, -1.1759270230297605, -1.0821552201185838, -0.9984438861409127, -0.9234046734824002, -0.8559810640356742, -0.7951232832814628, -0.7400492262401231, -0.6900740842795766, -0.64459332349081, -0.6030999197604063, -0.5651493087773533, -0.5303675900850854, -0.4984131646487761, -0.4689949304440129, -0.4418594407611454], "time": 5823.021404027939},

    "wB97M-V/def2-TZVPPD_CP": {"distances": [2.1410296882180018, 2.2648256667268445, 2.3989294436265776, 2.5417099854885787, 2.6917869204612335, 2.8480070224632508, 3.009413759328187, 3.1752162681725524, 3.3447609069261524, 3.5175066026000987, 3.693004180090934, 3.8708793637884056, 4.050818957178506, 4.232559674555171, 4.415879139367879, 4.600588630636109, 4.786527229962455, 4.973557087035984, 5.1615595775734, 5.3504321739158165, 5.540085885842145, 5.7304431588962785, 5.921436141019759, 6.113005246767648, 6.305097962906098, 6.497667850596587, 6.6906737083428505, 6.884078866946841, 7.077850593307119, 7.271959584321942, 7.4663795356816385, 7.661086773146444, 7.856059936158408, 8.051279705447268, 8.246728567752237, 8.442390611966179, 8.63825135197214, 8.8342975722285, 9.030517192803309, 9.22689915108808], "energies": [26.845980130018276, 10.106090182193796, -0.5219048667073892, -6.669768934107146, -9.596561307768036, -10.623275023053996, -10.39947443377339, -9.475889194670026, -8.36769336797688, -7.312109608249856, -6.361288793024969, -5.524862451862856, -4.803486471044544, -4.210050773492785, -3.6722203265184588, -3.222505326864413, -2.8387614817240117, -2.5398640192815947, -2.295250229228874, -2.0472822577279355, -1.8188042017978359, -1.676578794971161, -1.5335884511781663, -1.3892721817632498, -1.2783824453460424, -1.1731639070053272, -1.0655388715108054, -0.9871295475605546, -0.9225171674078507, -0.8566336240373057, -0.7942059174537416, -0.7441901055103358, -0.6917729662500225, -0.6386259575661181, -0.598695482108052, -0.5626525945881599, -0.529384271526298, -0.49993199863827154, -0.4712580270460026, -0.4431479663213331], "time": 11892.015758991241}
}

==> plots/ts/ts.csv <==
,wb97m-v(recompute),,wb97m-v(reoptimize),,PWPB95-D4/CBS,
1,27.3925715,10.91054532,27.39059699,10.9153218,26.2,10.3
2,7.027151327,-15.86104435,7.037477306,-15.85978162,5.5,-16.9
3,1.373450321,-29.62604231,1.384585665,-29.63019749,1,-27.4
4,0.929820949,-11.8024466,0.928731409,-11.80449415,1.3,-8.6
5,4.118910027,-18.10510618,4.1036125,-18.08476798,4.36,-17.81
6,15.09606484,1.899332222,15.09571052,1.891469143,16,1.9
7,29.1899121,9.085167461,29.19096844,9.091091189,28.2,9.5
8,33.54234472,4.025212731,33.544,4.03,36.4,1.1
9,34.18439509,31.53628279,34.216,31.539,33.8,29.7
11,34.88954859,-56.24484903,34.87811467,-56.23464404,35.1,-55.1
12,4.135300429,-29.70388362,4.123044944,-29.71141094,0.3,-31.7
13,24.1155667,-28.37319635,24.12620658,-28.36587741,23.1,-27.5
14,9.95880555,-4.002505684,9.951570367,-4.014819705,10.4,-4
15,19.85390382,-61.78642108,19.858,-61.782,20.5,-58.3
16,32.28364722,-25.40759294,32.287,-25.412,33.4,-22.7
21,9.016056765,-0.006499051,9.029,-0.008,9.4,0
22,15.93836268,-13.17480423,15.936,-13.185,14.3,-15.3
23,33.06856754,8.855912151,33.086,8.854,31.2,9.1
24,3.06675171,-15.09727907,3.069,-15.091,2.9,-14
25,3.705397391,-10.19274873,3.685,-10.195,2.9,-9.1
26,26.08584072,25.9316985,26.111,25.92,25.2,25.3
27,13.0460091,10.3589706,13.075,10.335,13.5,11.1
28,29.27340363,12.10566312,29.266,12.091,27.9,10.6
29,14.40472808,-16.40033828,14.427,-16.391,15.1,-15.6
30,8.899298051,-8.998500168,8.902,-8.985,9.8,-7.6
31,3.957410594,-7.575266692,3.98,-7.552,3.1,-10.5
32,21.00121804,-44.55477433,21.005,-44.556,19,-45.9
33,0.743419608,-10.32460823,0.735,-10.323,1.5,-6.6
34,26.50649994,22.09871464,26.5110525,22.09879998,29,26.2

==> plots/xc_consistency/xc_consistency.csv <==
,xc,e_diff,f_diff,h_diff
0,LDA,0.0,2.5607943832217722e-14,1.3537633395260822e-08
1,PBE,5.684341886080802e-14,1.286293017440487e-13,1.2645807391245667e-08
2,PBE0,4.263256414560601e-14,3.266238186682863e-13,1.3617539908462052e-08
3,revPBE0,2.842170943040401e-14,3.3400425225713393e-13,1.4160508269088804e-08
4,B3LYP5,1.1368683772161603e-13,3.015118828969655e-13,1.3878869362813054e-08
5,CAM-B3LYP,1.4210854715202004e-14,1.5532462113609913e-08,8.22799001927057e-08
6,M06,1.7053025658242404e-13,5.696732247699089e-13,1.197830325468995e-08
7,M06-L,1.9895196601282805e-13,8.952836543493646e-13,1.5008986082143076e-08
8,M06-2X,1.5631940186722204e-13,5.661559820187332e-13,1.3122396447486067e-08
9,wB97,1.7053025658242404e-13,2.0717454799227303e-08,8.638915836798502e-07
10,wB97X,1.1368683772161603e-13,2.2803598339318658e-09,6.065218206451659e-07

